Stochastic High Fidelity Autonomous Fixed Wing Aircraft Flight Simulator

This document describes the architecture and algorithms of a high fidelity fixed wing flight simulator intended to test and validate novel guidance, navigation, and control (GNC) algorithms for autonomous aircraft. It aims to replicate the influence of as many factors as possible on the aircraft performances, the Earth model, the physics of flight and the associated equations of motion, and in particular the behavior of the onboard sensors, limiting the assumptions to the bare minimum, and including multiple relatively minor effects not usually considered in simulation that may play a role in the GNC algorithms not performing as intended. The author releases the flight simulator C ++ implementation as open-source software. The simulator modular design enables the replacement of the standard GNC algorithms with the objective of evaluating their performances when subject to specific missions and meteorological conditions (atmospheric properties, wind field, air turbulence). The testing and evaluation is performed by means of Monte Carlo simulations, as most simulation modules (such as the aircraft mission, the meteorological conditions, the errors introduced by the sensors, and the initial conditions) are defined stochastically and hence vary in a pseudo-random way from one execution to the next according to certain user-defined input parameters, ensuring that the results are valid for a wide range of conditions. In addition to modeling the outputs of all sensors usually present onboard a fixed wing platform, such as accelerometers, gyroscopes, magnetometers, Pitot tube, air vanes, and a Global Navigation Satellite System (GNCC) receiver, the simulator is also capable of generating realistic images of the Earth surface that resemble what an onboard camera would record if following the resulting trajectory, enabling the use and evaluation of visual and visual inertial navigation systems.

==> figs/ch02_earth/H_vs_Hp__DeltaT.txt <==
     +0.00   -314.84   +305.10     +0.00   -362.00   +350.44
    +50.00   -268.31   +351.63    +50.00   -308.53   +403.91
   +100.00   -221.79   +398.16   +100.00   -255.05   +457.38
   +150.00   -175.27   +444.67   +150.00   -201.57   +510.87
   +200.00   -128.75   +491.19   +200.00   -148.09   +564.35
   +250.00    -82.24   +537.70   +250.00    -94.60   +617.84
   +300.00    -35.73   +584.21   +300.00    -41.11   +671.33
   +350.00    +10.77   +630.71   +350.00    +12.39   +724.83
   +400.00    +57.27   +677.21   +400.00    +65.89   +778.33
   +450.00   +103.77   +723.71   +450.00   +119.39   +831.83
   +500.00   +150.26   +770.20   +500.00   +172.90   +885.34
   +550.00   +196.75   +816.69   +550.00   +226.41   +938.85
   +600.00   +243.23   +863.17   +600.00   +279.93   +992.37
   +650.00   +289.71   +909.65   +650.00   +333.45  +1045.89
   +700.00   +336.19   +956.13   +700.00   +386.97  +1099.41
   +750.00   +382.66  +1002.60   +750.00   +440.50  +1152.94
   +800.00   +429.12  +1049.07   +800.00   +494.03  +1206.47
   +850.00   +475.59  +1095.53   +850.00   +547.57  +1260.01
   +900.00   +522.05  +1141.99   +900.00   +601.11  +1313.55
   +950.00   +568.50  +1188.45   +950.00   +654.65  +1367.09
  +1000.00   +614.96  +1234.90  +1000.00   +708.20  +1420.64
  +1050.00   +661.40  +1281.35  +1050.00   +761.76  +1474.19
  +1100.00   +707.85  +1327.79  +1100.00   +815.31  +1527.75
  +1150.00   +754.29  +1374.23  +1150.00   +868.87  +1581.31
  +1200.00   +800.72  +1420.67  +1200.00   +922.44  +1634.87
  +1250.00   +847.15  +1467.10  +1250.00   +976.01  +1688.44
  +1300.00   +893.58  +1513.52  +1300.00  +1029.58  +1742.02
  +1350.00   +940.00  +1559.95  +1350.00  +1083.16  +1795.59
  +1400.00   +986.42  +1606.36  +1400.00  +1136.74  +1849.18
  +1450.00  +1032.83  +1652.78  +1450.00  +1190.32  +1902.76
  +1500.00  +1079.24  +1699.19  +1500.00  +1243.91  +1956.35
  +1550.00  +1125.65  +1745.60  +1550.00  +1297.51  +2009.94
  +1600.00  +1172.05  +1792.00  +1600.00  +1351.11  +2063.54
  +1650.00  +1218.45  +1838.39  +1650.00  +1404.71  +2117.15
  +1700.00  +1264.84  +1884.79  +1700.00  +1458.32  +2170.75
  +1750.00  +1311.23  +1931.18  +1750.00  +1511.93  +2224.36
  +1800.00  +1357.62  +1977.56  +1800.00  +1565.54  +2277.98
  +1850.00  +1404.00  +2023.94  +1850.00  +1619.16  +2331.60
  +1900.00  +1450.37  +2070.32  +1900.00  +1672.79  +2385.22
  +1950.00  +1496.75  +2116.69  +1950.00  +1726.41  +2438.85
  +2000.00  +1543.11  +2163.06  +2000.00  +1780.05  +2492.48
  +2050.00  +1589.48  +2209.42  +2050.00  +1833.68  +2546.12
  +2100.00  +1635.84  +2255.78  +2100.00  +1887.32  +2599.76
  +2150.00  +1682.19  +2302.14  +2150.00  +1940.97  +2653.40
  +2200.00  +1728.54  +2348.49  +2200.00  +1994.62  +2707.05
  +2250.00  +1774.89  +2394.83  +2250.00  +2048.27  +2760.71
  +2300.00  +1821.23  +2441.17  +2300.00  +2101.93  +2814.37
  +2350.00  +1867.57  +2487.51  +2350.00  +2155.59  +2868.03
  +2400.00  +1913.90  +2533.85  +2400.00  +2209.26  +2921.70
  +2450.00  +1960.23  +2580.17  +2450.00  +2262.93  +2975.37
  +2500.00  +2006.55  +2626.50  +2500.00  +2316.61  +3029.04
  +2550.00  +2052.87  +2672.82  +2550.00  +2370.29  +3082.72
  +2600.00  +2099.19  +2719.13  +2600.00  +2423.97  +3136.41
  +2650.00  +2145.50  +2765.44  +2650.00  +2477.66  +3190.10
  +2700.00  +2191.81  +2811.75  +2700.00  +2531.35  +3243.79
  +2750.00  +2238.11  +2858.05  +2750.00  +2585.05  +3297.49
  +2800.00  +2284.41  +2904.35  +2800.00  +2638.75  +3351.19
  +2850.00  +2330.70  +2950.65  +2850.00  +2692.46  +3404.90
  +2900.00  +2376.99  +2996.93  +2900.00  +2746.17  +3458.61
  +2950.00  +2423.27  +3043.22  +2950.00  +2799.89  +3512.32
  +3000.00  +2469.55  +3089.50  +3000.00  +2853.61  +3566.04
  +3050.00  +2515.83  +3135.77  +3050.00  +2907.33  +3619.77
  +3100.00  +2562.10  +3182.04  +3100.00  +2961.06  +3673.50
  +3150.00  +2608.37  +3228.31  +3150.00  +3014.79  +3727.23
  +3200.00  +2654.63  +3274.57  +3200.00  +3068.53  +3780.97
  +3250.00  +2700.89  +3320.83  +3250.00  +3122.27  +3834.71
  +3300.00  +2747.14  +3367.08  +3300.00  +3176.02  +3888.46
  +3350.00  +2793.39  +3413.33  +3350.00  +3229.77  +3942.21
  +3400.00  +2839.63  +3459.57  +3400.00  +3283.53  +3995.97
  +3450.00  +2885.87  +3505.81  +3450.00  +3337.29  +4049.73
  +3500.00  +2932.10  +3552.05  +3500.00  +3391.06  +4103.49
  +3550.00  +2978.33  +3598.28  +3550.00  +3444.83  +4157.26
  +3600.00  +3024.56  +3644.50  +3600.00  +3498.60  +4211.04
  +3650.00  +3070.78  +3690.72  +3650.00  +3552.38  +4264.82
  +3700.00  +3116.99  +3736.94  +3700.00  +3606.16  +4318.60
  +3750.00  +3163.21  +3783.15  +3750.00  +3659.95  +4372.39
  +3800.00  +3209.41  +3829.36  +3800.00  +3713.75  +4426.18
  +3850.00  +3255.61  +3875.56  +3850.00  +3767.54  +4479.98
  +3900.00  +3301.81  +3921.76  +3900.00  +3821.35  +4533.78
  +3950.00  +3348.00  +3967.95  +3950.00  +3875.15  +4587.59
  +4000.00  +3394.19  +4014.14  +4000.00  +3928.97  +4641.40
  +4050.00  +3440.37  +4060.32  +4050.00  +3982.78  +4695.22
  +4100.00  +3486.55  +4106.50  +4100.00  +4036.61  +4749.04
  +4150.00  +3532.73  +4152.67  +4150.00  +4090.43  +4802.87
  +4200.00  +3578.90  +4198.84  +4200.00  +4144.26  +4856.70
  +4250.00  +3625.06  +4245.00  +4250.00  +4198.10  +4910.54
  +4300.00  +3671.22  +4291.16  +4300.00  +4251.94  +4964.38
  +4350.00  +3717.37  +4337.32  +4350.00  +4305.79  +5018.22
  +4400.00  +3763.52  +4383.47  +4400.00  +4359.64  +5072.07
  +4450.00  +3809.67  +4429.61  +4450.00  +4413.49  +5125.93
  +4500.00  +3855.81  +4475.75  +4500.00  +4467.35  +5179.79
  +4550.00  +3901.94  +4521.89  +4550.00  +4521.22  +5233.65
  +4600.00  +3948.07  +4568.02  +4600.00  +4575.09  +5287.52
  +4650.00  +3994.20  +4614.14  +4650.00  +4628.96  +5341.40
  +4700.00  +4040.32  +4660.26  +4700.00  +4682.84  +5395.28
  +4750.00  +4086.43  +4706.38  +4750.00  +4736.72  +5449.16
  +4800.00  +4132.54  +4752.49  +4800.00  +4790.61  +5503.05
  +4850.00  +4178.65  +4798.60  +4850.00  +4844.51  +5556.94
  +4900.00  +4224.75  +4844.70  +4900.00  +4898.41  +5610.84
  +4950.00  +4270.85  +4890.79  +4950.00  +4952.31  +5664.75
  +5000.00  +4316.94  +4936.88  +5000.00  +5006.22  +5718.66


==> figs/ch02_earth/H_vs_h__phi_NOT_USED.txt <==
       +0.00       +0.00       +0.00       +0.00       +0.00       +0.00       +0.00       +0.00
      +50.00      +49.87      +49.88      +49.93      +50.00      +50.06      +50.11      +50.13
     +100.00      +99.73      +99.77      +99.86      +99.99     +100.13     +100.22     +100.26
     +150.00     +149.59     +149.65     +149.79     +149.99     +150.19     +150.33     +150.39
     +200.00     +199.46     +199.53     +199.72     +199.99     +200.25     +200.44     +200.51
     +250.00     +249.32     +249.41     +249.65     +249.98     +250.31     +250.55     +250.64
     +300.00     +299.18     +299.29     +299.58     +299.97     +300.37     +300.66     +300.76
     +350.00     +349.04     +349.16     +349.50     +349.97     +350.43     +350.76     +350.89
     +400.00     +398.90     +399.04     +399.43     +399.96     +400.49     +400.87     +401.01
     +450.00     +448.76     +448.92     +449.35     +449.95     +450.54     +450.98     +451.13
     +500.00     +498.62     +498.79     +499.28     +499.94     +500.60     +501.08     +501.26
     +550.00     +548.47     +548.67     +549.20     +549.93     +550.65     +551.18     +551.38
     +600.00     +598.33     +598.54     +599.13     +599.92     +600.71     +601.29     +601.50
     +650.00     +648.19     +648.42     +649.05     +649.91     +650.76     +651.39     +651.62
     +700.00     +698.04     +698.29     +698.97     +699.89     +700.82     +701.49     +701.74
     +750.00     +747.89     +748.16     +748.89     +749.88     +750.87     +751.59     +751.86
     +800.00     +797.75     +798.03     +798.81     +799.87     +800.92     +801.69     +801.97
     +850.00     +847.60     +847.90     +848.73     +849.85     +850.97     +851.79     +852.09
     +900.00     +897.45     +897.77     +898.65     +899.84     +901.02     +901.89     +902.21
     +950.00     +947.30     +947.64     +948.56     +949.82     +951.07     +951.99     +952.32
    +1000.00     +997.15     +997.51     +998.48     +999.80    +1001.12    +1002.08    +1002.43
    +1050.00    +1047.00    +1047.38    +1048.40    +1049.78    +1051.17    +1052.18    +1052.55
    +1100.00    +1096.85    +1097.24    +1098.31    +1099.76    +1101.21    +1102.27    +1102.66
    +1150.00    +1146.70    +1147.11    +1148.22    +1149.74    +1151.26    +1152.37    +1152.77
    +1200.00    +1196.55    +1196.97    +1198.14    +1199.72    +1201.31    +1202.46    +1202.88
    +1250.00    +1246.39    +1246.84    +1248.05    +1249.70    +1251.35    +1252.55    +1252.99
    +1300.00    +1296.24    +1296.70    +1297.96    +1299.68    +1301.39    +1302.65    +1303.10
    +1350.00    +1346.08    +1346.56    +1347.87    +1349.66    +1351.44    +1352.74    +1353.21
    +1400.00    +1395.93    +1396.42    +1397.78    +1399.63    +1401.48    +1402.83    +1403.32
    +1450.00    +1445.77    +1446.29    +1447.69    +1449.61    +1451.52    +1452.92    +1453.43
    +1500.00    +1495.61    +1496.15    +1497.60    +1499.58    +1501.56    +1503.01    +1503.53
    +1550.00    +1545.45    +1546.01    +1547.51    +1549.56    +1551.60    +1553.09    +1553.64
    +1600.00    +1595.29    +1595.86    +1597.42    +1599.53    +1601.64    +1603.18    +1603.74
    +1650.00    +1645.13    +1645.72    +1647.32    +1649.50    +1651.68    +1653.27    +1653.85
    +1700.00    +1694.97    +1695.58    +1697.23    +1699.48    +1701.72    +1703.35    +1703.95
    +1750.00    +1744.81    +1745.43    +1747.13    +1749.45    +1751.75    +1753.44    +1754.05
    +1800.00    +1794.65    +1795.29    +1797.04    +1799.42    +1801.79    +1803.52    +1804.16
    +1850.00    +1844.49    +1845.14    +1846.94    +1849.39    +1851.82    +1853.61    +1854.26
    +1900.00    +1894.32    +1895.00    +1896.84    +1899.35    +1901.86    +1903.69    +1904.36
    +1950.00    +1944.16    +1944.85    +1946.74    +1949.32    +1951.89    +1953.77    +1954.46
    +2000.00    +1993.99    +1994.70    +1996.64    +1999.29    +2001.93    +2003.85    +2004.55
    +2050.00    +2043.83    +2044.56    +2046.54    +2049.25    +2051.96    +2053.93    +2054.65
    +2100.00    +2093.66    +2094.41    +2096.44    +2099.22    +2101.99    +2104.01    +2104.75
    +2150.00    +2143.49    +2144.26    +2146.34    +2149.18    +2152.02    +2154.09    +2154.85
    +2200.00    +2193.32    +2194.11    +2196.24    +2199.15    +2202.05    +2204.17    +2204.94
    +2250.00    +2243.15    +2243.95    +2246.14    +2249.11    +2252.08    +2254.24    +2255.04
    +2300.00    +2292.98    +2293.80    +2296.03    +2299.07    +2302.11    +2304.32    +2305.13
    +2350.00    +2342.81    +2343.65    +2345.93    +2349.03    +2352.13    +2354.40    +2355.22
    +2400.00    +2392.64    +2393.49    +2395.82    +2399.00    +2402.16    +2404.47    +2405.32
    +2450.00    +2442.47    +2443.34    +2445.72    +2448.95    +2452.19    +2454.54    +2455.41
    +2500.00    +2492.29    +2493.18    +2495.61    +2498.91    +2502.21    +2504.62    +2505.50
    +2550.00    +2542.12    +2543.03    +2545.50    +2548.87    +2552.23    +2554.69    +2555.59
    +2600.00    +2591.95    +2592.87    +2595.39    +2598.83    +2602.26    +2604.76    +2605.68
    +2650.00    +2641.77    +2642.71    +2645.28    +2648.79    +2652.28    +2654.83    +2655.76
    +2700.00    +2691.59    +2692.55    +2695.17    +2698.74    +2702.30    +2704.90    +2705.85
    +2750.00    +2741.42    +2742.39    +2745.06    +2748.70    +2752.32    +2754.97    +2755.94
    +2800.00    +2791.24    +2792.23    +2794.95    +2798.65    +2802.34    +2805.04    +2806.03
    +2850.00    +2841.06    +2842.07    +2844.84    +2848.61    +2852.36    +2855.11    +2856.11
    +2900.00    +2890.88    +2891.91    +2894.72    +2898.56    +2902.38    +2905.17    +2906.19
    +2950.00    +2940.70    +2941.75    +2944.61    +2948.51    +2952.40    +2955.24    +2956.28
    +3000.00    +2990.52    +2991.58    +2994.49    +2998.46    +3002.42    +3005.31    +3006.36
    +3050.00    +3040.34    +3041.42    +3044.38    +3048.41    +3052.43    +3055.37    +3056.44
    +3100.00    +3090.15    +3091.25    +3094.26    +3098.36    +3102.45    +3105.43    +3106.52
    +3150.00    +3139.97    +3141.09    +3144.14    +3148.31    +3152.46    +3155.50    +3156.61
    +3200.00    +3189.78    +3190.92    +3194.03    +3198.26    +3202.48    +3205.56    +3206.68
    +3250.00    +3239.60    +3240.75    +3243.91    +3248.21    +3252.49    +3255.62    +3256.76
    +3300.00    +3289.41    +3290.59    +3293.79    +3298.15    +3302.50    +3305.68    +3306.84
    +3350.00    +3339.23    +3340.42    +3343.67    +3348.10    +3352.51    +3355.74    +3356.92
    +3400.00    +3389.04    +3390.25    +3393.55    +3398.04    +3402.53    +3405.80    +3407.00
    +3450.00    +3438.85    +3440.08    +3443.42    +3447.99    +3452.54    +3455.86    +3457.07
    +3500.00    +3488.66    +3489.91    +3493.30    +3497.93    +3502.54    +3505.91    +3507.15
    +3550.00    +3538.47    +3539.73    +3543.18    +3547.87    +3552.55    +3555.97    +3557.22
    +3600.00    +3588.28    +3589.56    +3593.05    +3597.81    +3602.56    +3606.03    +3607.29
    +3650.00    +3638.09    +3639.39    +3642.93    +3647.75    +3652.57    +3656.08    +3657.37
    +3700.00    +3687.90    +3689.21    +3692.80    +3697.69    +3702.57    +3706.14    +3707.44
    +3750.00    +3737.70    +3739.04    +3742.68    +3747.63    +3752.58    +3756.19    +3757.51
    +3800.00    +3787.51    +3788.86    +3792.55    +3797.57    +3802.58    +3806.24    +3807.58
    +3850.00    +3837.32    +3838.68    +3842.42    +3847.51    +3852.59    +3856.29    +3857.65
    +3900.00    +3887.12    +3888.51    +3892.29    +3897.45    +3902.59    +3906.35    +3907.72
    +3950.00    +3936.92    +3938.33    +3942.16    +3947.38    +3952.59    +3956.40    +3957.79
    +4000.00    +3986.73    +3988.15    +3992.03    +3997.32    +4002.59    +4006.45    +4007.85
    +4050.00    +4036.53    +4037.97    +4041.90    +4047.25    +4052.59    +4056.49    +4057.92
    +4100.00    +4086.33    +4087.79    +4091.77    +4097.19    +4102.59    +4106.54    +4107.99
    +4150.00    +4136.13    +4137.61    +4141.63    +4147.12    +4152.59    +4156.59    +4158.05
    +4200.00    +4185.93    +4187.43    +4191.50    +4197.05    +4202.59    +4206.64    +4208.11
    +4250.00    +4235.73    +4237.24    +4241.37    +4246.98    +4252.59    +4256.68    +4258.18
    +4300.00    +4285.53    +4287.06    +4291.23    +4296.92    +4302.59    +4306.73    +4308.24
    +4350.00    +4335.33    +4336.87    +4341.09    +4346.85    +4352.58    +4356.77    +4358.30
    +4400.00    +4385.12    +4386.69    +4390.96    +4396.77    +4402.58    +4406.81    +4408.36
    +4450.00    +4434.92    +4436.50    +4440.82    +4446.70    +4452.57    +4456.86    +4458.42
    +4500.00    +4484.71    +4486.31    +4490.68    +4496.63    +4502.57    +4506.90    +4508.48
    +4550.00    +4534.51    +4536.13    +4540.54    +4546.56    +4552.56    +4556.94    +4558.54
    +4600.00    +4584.30    +4585.94    +4590.40    +4596.48    +4602.55    +4606.98    +4608.60
    +4650.00    +4634.10    +4635.75    +4640.26    +4646.41    +4652.54    +4657.02    +4658.66
    +4700.00    +4683.89    +4685.56    +4690.12    +4696.33    +4702.53    +4707.06    +4708.71
    +4750.00    +4733.68    +4735.37    +4739.98    +4746.26    +4752.52    +4757.10    +4758.77
    +4800.00    +4783.47    +4785.18    +4789.83    +4796.18    +4802.51    +4807.13    +4808.82
    +4850.00    +4833.26    +4834.98    +4839.69    +4846.10    +4852.50    +4857.17    +4858.88
    +4900.00    +4883.05    +4884.79    +4889.54    +4896.02    +4902.49    +4907.20    +4908.93
    +4950.00    +4932.84    +4934.60    +4939.40    +4945.94    +4952.47    +4957.24    +4958.98
    +5000.00    +4982.62    +4984.40    +4989.25    +4995.86    +5002.46    +5007.27    +5009.03


==> figs/ch02_earth/T_vs_Hp__DeltaT.txt <==
   +0.00   +268.15   +278.15   +288.15   +298.15   +308.15
  +50.00   +267.82   +277.82   +287.82   +297.82   +307.82
 +100.00   +267.50   +277.50   +287.50   +297.50   +307.50
 +150.00   +267.17   +277.17   +287.17   +297.17   +307.17
 +200.00   +266.85   +276.85   +286.85   +296.85   +306.85
 +250.00   +266.52   +276.52   +286.52   +296.52   +306.52
 +300.00   +266.20   +276.20   +286.20   +296.20   +306.20
 +350.00   +265.88   +275.88   +285.88   +295.88   +305.88
 +400.00   +265.55   +275.55   +285.55   +295.55   +305.55
 +450.00   +265.22   +275.22   +285.22   +295.22   +305.22
 +500.00   +264.90   +274.90   +284.90   +294.90   +304.90
 +550.00   +264.57   +274.57   +284.57   +294.57   +304.57
 +600.00   +264.25   +274.25   +284.25   +294.25   +304.25
 +650.00   +263.92   +273.92   +283.92   +293.92   +303.92
 +700.00   +263.60   +273.60   +283.60   +293.60   +303.60
 +750.00   +263.27   +273.27   +283.27   +293.27   +303.27
 +800.00   +262.95   +272.95   +282.95   +292.95   +302.95
 +850.00   +262.62   +272.62   +282.62   +292.62   +302.62
 +900.00   +262.30   +272.30   +282.30   +292.30   +302.30
 +950.00   +261.97   +271.97   +281.97   +291.97   +301.97
+1000.00   +261.65   +271.65   +281.65   +291.65   +301.65
+1050.00   +261.32   +271.32   +281.32   +291.32   +301.32
+1100.00   +261.00   +271.00   +281.00   +291.00   +301.00
+1150.00   +260.67   +270.67   +280.67   +290.67   +300.67
+1200.00   +260.35   +270.35   +280.35   +290.35   +300.35
+1250.00   +260.02   +270.02   +280.02   +290.02   +300.02
+1300.00   +259.70   +269.70   +279.70   +289.70   +299.70
+1350.00   +259.38   +269.38   +279.38   +289.38   +299.38
+1400.00   +259.05   +269.05   +279.05   +289.05   +299.05
+1450.00   +258.72   +268.72   +278.72   +288.72   +298.72
+1500.00   +258.40   +268.40   +278.40   +288.40   +298.40
+1550.00   +258.07   +268.07   +278.07   +288.07   +298.07
+1600.00   +257.75   +267.75   +277.75   +287.75   +297.75
+1650.00   +257.42   +267.42   +277.42   +287.42   +297.42
+1700.00   +257.10   +267.10   +277.10   +287.10   +297.10
+1750.00   +256.77   +266.77   +276.77   +286.77   +296.77
+1800.00   +256.45   +266.45   +276.45   +286.45   +296.45
+1850.00   +256.12   +266.12   +276.12   +286.12   +296.12
+1900.00   +255.80   +265.80   +275.80   +285.80   +295.80
+1950.00   +255.47   +265.47   +275.47   +285.47   +295.47
+2000.00   +255.15   +265.15   +275.15   +285.15   +295.15
+2050.00   +254.82   +264.82   +274.82   +284.82   +294.82
+2100.00   +254.50   +264.50   +274.50   +284.50   +294.50
+2150.00   +254.17   +264.17   +274.17   +284.17   +294.17
+2200.00   +253.85   +263.85   +273.85   +283.85   +293.85
+2250.00   +253.52   +263.52   +273.52   +283.52   +293.52
+2300.00   +253.20   +263.20   +273.20   +283.20   +293.20
+2350.00   +252.87   +262.88   +272.88   +282.88   +292.88
+2400.00   +252.55   +262.55   +272.55   +282.55   +292.55
+2450.00   +252.22   +262.22   +272.22   +282.22   +292.22
+2500.00   +251.90   +261.90   +271.90   +281.90   +291.90
+2550.00   +251.57   +261.57   +271.57   +281.57   +291.57
+2600.00   +251.25   +261.25   +271.25   +281.25   +291.25
+2650.00   +250.92   +260.92   +270.92   +280.92   +290.92
+2700.00   +250.60   +260.60   +270.60   +280.60   +290.60
+2750.00   +250.27   +260.27   +270.27   +280.27   +290.27
+2800.00   +249.95   +259.95   +269.95   +279.95   +289.95
+2850.00   +249.62   +259.62   +269.62   +279.62   +289.62
+2900.00   +249.30   +259.30   +269.30   +279.30   +289.30
+2950.00   +248.97   +258.97   +268.97   +278.97   +288.97
+3000.00   +248.65   +258.65   +268.65   +278.65   +288.65
+3050.00   +248.32   +258.32   +268.32   +278.32   +288.32
+3100.00   +248.00   +258.00   +268.00   +278.00   +288.00
+3150.00   +247.67   +257.67   +267.67   +277.67   +287.67
+3200.00   +247.35   +257.35   +267.35   +277.35   +287.35
+3250.00   +247.02   +257.02   +267.02   +277.02   +287.02
+3300.00   +246.70   +256.70   +266.70   +276.70   +286.70
+3350.00   +246.37   +256.38   +266.38   +276.38   +286.38
+3400.00   +246.05   +256.05   +266.05   +276.05   +286.05
+3450.00   +245.72   +255.72   +265.72   +275.72   +285.72
+3500.00   +245.40   +255.40   +265.40   +275.40   +285.40
+3550.00   +245.07   +255.07   +265.07   +275.07   +285.07
+3600.00   +244.75   +254.75   +264.75   +274.75   +284.75
+3650.00   +244.42   +254.42   +264.42   +274.42   +284.42
+3700.00   +244.10   +254.10   +264.10   +274.10   +284.10
+3750.00   +243.77   +253.77   +263.77   +273.77   +283.77
+3800.00   +243.45   +253.45   +263.45   +273.45   +283.45
+3850.00   +243.12   +253.12   +263.12   +273.12   +283.12
+3900.00   +242.80   +252.80   +262.80   +272.80   +282.80
+3950.00   +242.47   +252.47   +262.47   +272.47   +282.47
+4000.00   +242.15   +252.15   +262.15   +272.15   +282.15
+4050.00   +241.82   +251.82   +261.82   +271.82   +281.82
+4100.00   +241.50   +251.50   +261.50   +271.50   +281.50
+4150.00   +241.17   +251.17   +261.17   +271.17   +281.17
+4200.00   +240.85   +250.85   +260.85   +270.85   +280.85
+4250.00   +240.52   +250.52   +260.52   +270.52   +280.52
+4300.00   +240.20   +250.20   +260.20   +270.20   +280.20
+4350.00   +239.87   +249.87   +259.88   +269.88   +279.88
+4400.00   +239.55   +249.55   +259.55   +269.55   +279.55
+4450.00   +239.22   +249.22   +259.22   +269.22   +279.22
+4500.00   +238.90   +248.90   +258.90   +268.90   +278.90
+4550.00   +238.57   +248.57   +258.57   +268.57   +278.57
+4600.00   +238.25   +248.25   +258.25   +268.25   +278.25
+4650.00   +237.92   +247.92   +257.92   +267.92   +277.92
+4700.00   +237.60   +247.60   +257.60   +267.60   +277.60
+4750.00   +237.27   +247.27   +257.27   +267.27   +277.27
+4800.00   +236.95   +246.95   +256.95   +266.95   +276.95
+4850.00   +236.62   +246.62   +256.62   +266.62   +276.62
+4900.00   +236.30   +246.30   +256.30   +266.30   +276.30
+4950.00   +235.97   +245.97   +255.97   +265.97   +275.97
+5000.00   +235.65   +245.65   +255.65   +265.65   +275.65


==> figs/ch02_earth/dHdHp_vs_Hp__DeltaT.txt <==
   +0.00   +0.930592   +0.965296   +1.000000   +1.034704   +1.069408
  +50.00   +0.930513   +0.965257   +1.000000   +1.034743   +1.069487
 +100.00   +0.930435   +0.965217   +1.000000   +1.034783   +1.069565
 +150.00   +0.930356   +0.965178   +1.000000   +1.034822   +1.069644
 +200.00   +0.930277   +0.965139   +1.000000   +1.034861   +1.069723
 +250.00   +0.930198   +0.965099   +1.000000   +1.034901   +1.069802
 +300.00   +0.930119   +0.965059   +1.000000   +1.034941   +1.069881
 +350.00   +0.930039   +0.965020   +1.000000   +1.034980   +1.069961
 +400.00   +0.929960   +0.964980   +1.000000   +1.035020   +1.070040
 +450.00   +0.929880   +0.964940   +1.000000   +1.035060   +1.070120
 +500.00   +0.929800   +0.964900   +1.000000   +1.035100   +1.070200
 +550.00   +0.929720   +0.964860   +1.000000   +1.035140   +1.070280
 +600.00   +0.929639   +0.964820   +1.000000   +1.035180   +1.070361
 +650.00   +0.929559   +0.964779   +1.000000   +1.035221   +1.070441
 +700.00   +0.929478   +0.964739   +1.000000   +1.035261   +1.070522
 +750.00   +0.929397   +0.964699   +1.000000   +1.035301   +1.070603
 +800.00   +0.929316   +0.964658   +1.000000   +1.035342   +1.070684
 +850.00   +0.929235   +0.964617   +1.000000   +1.035383   +1.070765
 +900.00   +0.929153   +0.964577   +1.000000   +1.035423   +1.070847
 +950.00   +0.929072   +0.964536   +1.000000   +1.035464   +1.070928
+1000.00   +0.928990   +0.964495   +1.000000   +1.035505   +1.071010
+1050.00   +0.928908   +0.964454   +1.000000   +1.035546   +1.071092
+1100.00   +0.928826   +0.964413   +1.000000   +1.035587   +1.071174
+1150.00   +0.928743   +0.964372   +1.000000   +1.035628   +1.071257
+1200.00   +0.928661   +0.964330   +1.000000   +1.035670   +1.071339
+1250.00   +0.928578   +0.964289   +1.000000   +1.035711   +1.071422
+1300.00   +0.928495   +0.964247   +1.000000   +1.035753   +1.071505
+1350.00   +0.928412   +0.964206   +1.000000   +1.035794   +1.071588
+1400.00   +0.928328   +0.964164   +1.000000   +1.035836   +1.071672
+1450.00   +0.928245   +0.964122   +1.000000   +1.035878   +1.071755
+1500.00   +0.928161   +0.964080   +1.000000   +1.035920   +1.071839
+1550.00   +0.928077   +0.964038   +1.000000   +1.035962   +1.071923
+1600.00   +0.927993   +0.963996   +1.000000   +1.036004   +1.072007
+1650.00   +0.927908   +0.963954   +1.000000   +1.036046   +1.072092
+1700.00   +0.927824   +0.963912   +1.000000   +1.036088   +1.072176
+1750.00   +0.927739   +0.963870   +1.000000   +1.036130   +1.072261
+1800.00   +0.927654   +0.963827   +1.000000   +1.036173   +1.072346
+1850.00   +0.927569   +0.963785   +1.000000   +1.036215   +1.072431
+1900.00   +0.927484   +0.963742   +1.000000   +1.036258   +1.072516
+1950.00   +0.927398   +0.963699   +1.000000   +1.036301   +1.072602
+2000.00   +0.927312   +0.963656   +1.000000   +1.036344   +1.072688
+2050.00   +0.927226   +0.963613   +1.000000   +1.036387   +1.072774
+2100.00   +0.927140   +0.963570   +1.000000   +1.036430   +1.072860
+2150.00   +0.927054   +0.963527   +1.000000   +1.036473   +1.072946
+2200.00   +0.926967   +0.963484   +1.000000   +1.036516   +1.073033
+2250.00   +0.926881   +0.963440   +1.000000   +1.036560   +1.073119
+2300.00   +0.926794   +0.963397   +1.000000   +1.036603   +1.073206
+2350.00   +0.926706   +0.963353   +1.000000   +1.036647   +1.073294
+2400.00   +0.926619   +0.963309   +1.000000   +1.036691   +1.073381
+2450.00   +0.926531   +0.963266   +1.000000   +1.036734   +1.073469
+2500.00   +0.926444   +0.963222   +1.000000   +1.036778   +1.073556
+2550.00   +0.926356   +0.963178   +1.000000   +1.036822   +1.073644
+2600.00   +0.926267   +0.963134   +1.000000   +1.036866   +1.073733
+2650.00   +0.926179   +0.963089   +1.000000   +1.036911   +1.073821
+2700.00   +0.926090   +0.963045   +1.000000   +1.036955   +1.073910
+2750.00   +0.926001   +0.963001   +1.000000   +1.036999   +1.073999
+2800.00   +0.925912   +0.962956   +1.000000   +1.037044   +1.074088
+2850.00   +0.925823   +0.962911   +1.000000   +1.037089   +1.074177
+2900.00   +0.925733   +0.962867   +1.000000   +1.037133   +1.074267
+2950.00   +0.925644   +0.962822   +1.000000   +1.037178   +1.074356
+3000.00   +0.925554   +0.962777   +1.000000   +1.037223   +1.074446
+3050.00   +0.925464   +0.962732   +1.000000   +1.037268   +1.074536
+3100.00   +0.925373   +0.962687   +1.000000   +1.037313   +1.074627
+3150.00   +0.925283   +0.962641   +1.000000   +1.037359   +1.074717
+3200.00   +0.925192   +0.962596   +1.000000   +1.037404   +1.074808
+3250.00   +0.925101   +0.962550   +1.000000   +1.037450   +1.074899
+3300.00   +0.925009   +0.962505   +1.000000   +1.037495   +1.074991
+3350.00   +0.924918   +0.962459   +1.000000   +1.037541   +1.075082
+3400.00   +0.924826   +0.962413   +1.000000   +1.037587   +1.075174
+3450.00   +0.924734   +0.962367   +1.000000   +1.037633   +1.075266
+3500.00   +0.924642   +0.962321   +1.000000   +1.037679   +1.075358
+3550.00   +0.924550   +0.962275   +1.000000   +1.037725   +1.075450
+3600.00   +0.924457   +0.962229   +1.000000   +1.037771   +1.075543
+3650.00   +0.924364   +0.962182   +1.000000   +1.037818   +1.075636
+3700.00   +0.924271   +0.962136   +1.000000   +1.037864   +1.075729
+3750.00   +0.924178   +0.962089   +1.000000   +1.037911   +1.075822
+3800.00   +0.924084   +0.962042   +1.000000   +1.037958   +1.075916
+3850.00   +0.923990   +0.961995   +1.000000   +1.038005   +1.076010
+3900.00   +0.923896   +0.961948   +1.000000   +1.038052   +1.076104
+3950.00   +0.923802   +0.961901   +1.000000   +1.038099   +1.076198
+4000.00   +0.923708   +0.961854   +1.000000   +1.038146   +1.076292
+4050.00   +0.923613   +0.961807   +1.000000   +1.038193   +1.076387
+4100.00   +0.923518   +0.961759   +1.000000   +1.038241   +1.076482
+4150.00   +0.923423   +0.961711   +1.000000   +1.038289   +1.076577
+4200.00   +0.923328   +0.961664   +1.000000   +1.038336   +1.076672
+4250.00   +0.923232   +0.961616   +1.000000   +1.038384   +1.076768
+4300.00   +0.923136   +0.961568   +1.000000   +1.038432   +1.076864
+4350.00   +0.923040   +0.961520   +1.000000   +1.038480   +1.076960
+4400.00   +0.922944   +0.961472   +1.000000   +1.038528   +1.077056
+4450.00   +0.922847   +0.961423   +1.000000   +1.038577   +1.077153
+4500.00   +0.922750   +0.961375   +1.000000   +1.038625   +1.077250
+4550.00   +0.922653   +0.961327   +1.000000   +1.038673   +1.077347
+4600.00   +0.922556   +0.961278   +1.000000   +1.038722   +1.077444
+4650.00   +0.922458   +0.961229   +1.000000   +1.038771   +1.077542
+4700.00   +0.922360   +0.961180   +1.000000   +1.038820   +1.077640
+4750.00   +0.922262   +0.961131   +1.000000   +1.038869   +1.077738
+4800.00   +0.922164   +0.961082   +1.000000   +1.038918   +1.077836
+4850.00   +0.922065   +0.961033   +1.000000   +1.038967   +1.077935
+4900.00   +0.921966   +0.960983   +1.000000   +1.039017   +1.078034
+4950.00   +0.921867   +0.960934   +1.000000   +1.039066   +1.078133
+5000.00   +0.921768   +0.960884   +1.000000   +1.039116   +1.078232


==> figs/ch02_earth/p_vs_Hp.txt <==
   +0.00  +10.13250000
  +50.00  +10.07257825
 +100.00  +10.01294377
 +150.00   +9.95359551
 +200.00   +9.89453240
 +250.00   +9.83575340
 +300.00   +9.77725747
 +350.00   +9.71904356
 +400.00   +9.66111062
 +450.00   +9.60345763
 +500.00   +9.54608353
 +550.00   +9.48898731
 +600.00   +9.43216793
 +650.00   +9.37562436
 +700.00   +9.31935558
 +750.00   +9.26336056
 +800.00   +9.20763828
 +850.00   +9.15218773
 +900.00   +9.09700789
 +950.00   +9.04209774
+1000.00   +8.98745629
+1050.00   +8.93308252
+1100.00   +8.87897543
+1150.00   +8.82513401
+1200.00   +8.77155727
+1250.00   +8.71824421
+1300.00   +8.66519383
+1350.00   +8.61240515
+1400.00   +8.55987718
+1450.00   +8.50760892
+1500.00   +8.45559941
+1550.00   +8.40384765
+1600.00   +8.35235266
+1650.00   +8.30111348
+1700.00   +8.25012912
+1750.00   +8.19939862
+1800.00   +8.14892101
+1850.00   +8.09869533
+1900.00   +8.04872060
+1950.00   +7.99899588
+2000.00   +7.94952019
+2050.00   +7.90029260
+2100.00   +7.85131214
+2150.00   +7.80257786
+2200.00   +7.75408881
+2250.00   +7.70584406
+2300.00   +7.65784266
+2350.00   +7.61008366
+2400.00   +7.56256614
+2450.00   +7.51528915
+2500.00   +7.46825176
+2550.00   +7.42145305
+2600.00   +7.37489208
+2650.00   +7.32856793
+2700.00   +7.28247968
+2750.00   +7.23662640
+2800.00   +7.19100718
+2850.00   +7.14562111
+2900.00   +7.10046727
+2950.00   +7.05554475
+3000.00   +7.01085265
+3050.00   +6.96639005
+3100.00   +6.92215606
+3150.00   +6.87814978
+3200.00   +6.83437030
+3250.00   +6.79081674
+3300.00   +6.74748819
+3350.00   +6.70438378
+3400.00   +6.66150260
+3450.00   +6.61884378
+3500.00   +6.57640644
+3550.00   +6.53418968
+3600.00   +6.49219264
+3650.00   +6.45041443
+3700.00   +6.40885419
+3750.00   +6.36751104
+3800.00   +6.32638412
+3850.00   +6.28547255
+3900.00   +6.24477548
+3950.00   +6.20429204
+4000.00   +6.16402137
+4050.00   +6.12396263
+4100.00   +6.08411494
+4150.00   +6.04447747
+4200.00   +6.00504935
+4250.00   +5.96582976
+4300.00   +5.92681783
+4350.00   +5.88801273
+4400.00   +5.84941362
+4450.00   +5.81101966
+4500.00   +5.77283001
+4550.00   +5.73484385
+4600.00   +5.69706033
+4650.00   +5.65947865
+4700.00   +5.62209796
+4750.00   +5.58491744
+4800.00   +5.54793628
+4850.00   +5.51115365
+4900.00   +5.47456874
+4950.00   +5.43818073
+5000.00   +5.40198882


==> figs/ch03_acft/test1_cd_vs_alpha__deltaE.txt <==
 -5.00   +0.12727   +0.12328   +0.12054   +0.11905   +0.11881
 -4.90   +0.12735   +0.12340   +0.12070   +0.11925   +0.11904
 -4.80   +0.12743   +0.12353   +0.12086   +0.11945   +0.11928
 -4.70   +0.12753   +0.12366   +0.12103   +0.11966   +0.11953
 -4.60   +0.12763   +0.12380   +0.12121   +0.11988   +0.11979
 -4.50   +0.12774   +0.12395   +0.12140   +0.12010   +0.12005
 -4.40   +0.12786   +0.12411   +0.12159   +0.12034   +0.12032
 -4.30   +0.12798   +0.12427   +0.12180   +0.12058   +0.12060
 -4.20   +0.12812   +0.12444   +0.12201   +0.12083   +0.12089
 -4.10   +0.12826   +0.12462   +0.12222   +0.12108   +0.12119
 -4.00   +0.12841   +0.12481   +0.12245   +0.12135   +0.12149
 -3.90   +0.12856   +0.12500   +0.12268   +0.12162   +0.12180
 -3.80   +0.12873   +0.12520   +0.12292   +0.12190   +0.12212
 -3.70   +0.12890   +0.12541   +0.12317   +0.12218   +0.12245
 -3.60   +0.12907   +0.12563   +0.12343   +0.12248   +0.12278
 -3.50   +0.12926   +0.12586   +0.12369   +0.12278   +0.12312
 -3.40   +0.12945   +0.12609   +0.12396   +0.12309   +0.12347
 -3.30   +0.12965   +0.12633   +0.12424   +0.12341   +0.12383
 -3.20   +0.12986   +0.12658   +0.12453   +0.12373   +0.12419
 -3.10   +0.13008   +0.12683   +0.12482   +0.12407   +0.12456
 -3.00   +0.13030   +0.12709   +0.12512   +0.12441   +0.12494
 -2.90   +0.13053   +0.12736   +0.12543   +0.12475   +0.12533
 -2.80   +0.13077   +0.12764   +0.12575   +0.12511   +0.12572
 -2.70   +0.13102   +0.12792   +0.12607   +0.12547   +0.12612
 -2.60   +0.13127   +0.12822   +0.12640   +0.12584   +0.12653
 -2.50   +0.13153   +0.12852   +0.12674   +0.12622   +0.12695
 -2.40   +0.13180   +0.12882   +0.12709   +0.12660   +0.12737
 -2.30   +0.13208   +0.12914   +0.12744   +0.12700   +0.12780
 -2.20   +0.13236   +0.12946   +0.12780   +0.12740   +0.12824
 -2.10   +0.13265   +0.12979   +0.12817   +0.12780   +0.12869
 -2.00   +0.13295   +0.13013   +0.12854   +0.12822   +0.12914
 -1.90   +0.13325   +0.13047   +0.12893   +0.12864   +0.12960
 -1.80   +0.13356   +0.13082   +0.12932   +0.12907   +0.13007
 -1.70   +0.13388   +0.13118   +0.12971   +0.12951   +0.13054
 -1.60   +0.13421   +0.13155   +0.13012   +0.12995   +0.13103
 -1.50   +0.13454   +0.13192   +0.13053   +0.13040   +0.13152
 -1.40   +0.13489   +0.13230   +0.13095   +0.13086   +0.13201
 -1.30   +0.13524   +0.13269   +0.13138   +0.13133   +0.13252
 -1.20   +0.13559   +0.13308   +0.13181   +0.13180   +0.13303
 -1.10   +0.13596   +0.13349   +0.13226   +0.13228   +0.13355
 -1.00   +0.13633   +0.13390   +0.13271   +0.13277   +0.13408
 -0.90   +0.13671   +0.13431   +0.13316   +0.13327   +0.13461
 -0.80   +0.13709   +0.13474   +0.13363   +0.13377   +0.13515
 -0.70   +0.13749   +0.13517   +0.13410   +0.13428   +0.13570
 -0.60   +0.13789   +0.13561   +0.13458   +0.13480   +0.13626
 -0.50   +0.13830   +0.13606   +0.13507   +0.13532   +0.13682
 -0.40   +0.13871   +0.13652   +0.13556   +0.13586   +0.13739
 -0.30   +0.13914   +0.13698   +0.13606   +0.13640   +0.13797
 -0.20   +0.13957   +0.13745   +0.13657   +0.13694   +0.13856
 -0.10   +0.14000   +0.13793   +0.13709   +0.13750   +0.13915
 +0.00   +0.14045   +0.13841   +0.13761   +0.13806   +0.13975
 +0.10   +0.14090   +0.13890   +0.13814   +0.13863   +0.14036
 +0.20   +0.14136   +0.13940   +0.13868   +0.13921   +0.14097
 +0.30   +0.14183   +0.13991   +0.13922   +0.13979   +0.14159
 +0.40   +0.14230   +0.14042   +0.13978   +0.14038   +0.14222
 +0.50   +0.14278   +0.14094   +0.14033   +0.14098   +0.14285
 +0.60   +0.14327   +0.14147   +0.14090   +0.14158   +0.14350
 +0.70   +0.14377   +0.14200   +0.14147   +0.14219   +0.14415
 +0.80   +0.14427   +0.14254   +0.14205   +0.14281   +0.14480
 +0.90   +0.14478   +0.14309   +0.14264   +0.14343   +0.14546
 +1.00   +0.14530   +0.14365   +0.14324   +0.14407   +0.14613
 +1.10   +0.14582   +0.14421   +0.14384   +0.14471   +0.14681
 +1.20   +0.14635   +0.14478   +0.14445   +0.14535   +0.14749
 +1.30   +0.14689   +0.14536   +0.14506   +0.14601   +0.14819
 +1.40   +0.14744   +0.14594   +0.14568   +0.14667   +0.14888
 +1.50   +0.14799   +0.14653   +0.14631   +0.14733   +0.14959
 +1.60   +0.14855   +0.14713   +0.14695   +0.14801   +0.15030
 +1.70   +0.14911   +0.14774   +0.14760   +0.14869   +0.15102
 +1.80   +0.14969   +0.14835   +0.14825   +0.14938   +0.15175
 +1.90   +0.15027   +0.14897   +0.14891   +0.15008   +0.15248
 +2.00   +0.15086   +0.14960   +0.14957   +0.15078   +0.15322
 +2.10   +0.15145   +0.15023   +0.15024   +0.15149   +0.15397
 +2.20   +0.15206   +0.15087   +0.15092   +0.15221   +0.15472
 +2.30   +0.15266   +0.15152   +0.15161   +0.15293   +0.15548
 +2.40   +0.15328   +0.15218   +0.15230   +0.15366   +0.15625
 +2.50   +0.15390   +0.15284   +0.15300   +0.15440   +0.15702
 +2.60   +0.15453   +0.15351   +0.15371   +0.15514   +0.15780
 +2.70   +0.15517   +0.15418   +0.15442   +0.15589   +0.15859
 +2.80   +0.15581   +0.15487   +0.15514   +0.15665   +0.15938
 +2.90   +0.15646   +0.15555   +0.15587   +0.15741   +0.16018
 +3.00   +0.15712   +0.15625   +0.15660   +0.15818   +0.16099
 +3.10   +0.15778   +0.15695   +0.15734   +0.15896   +0.16181
 +3.20   +0.15845   +0.15766   +0.15809   +0.15975   +0.16263
 +3.30   +0.15913   +0.15837   +0.15885   +0.16054   +0.16345
 +3.40   +0.15982   +0.15910   +0.15961   +0.16133   +0.16429
 +3.50   +0.16051   +0.15983   +0.16037   +0.16214   +0.16512
 +3.60   +0.16120   +0.16056   +0.16115   +0.16295   +0.16597
 +3.70   +0.16191   +0.16130   +0.16193   +0.16376   +0.16682
 +3.80   +0.16262   +0.16205   +0.16271   +0.16459   +0.16768
 +3.90   +0.16333   +0.16281   +0.16351   +0.16542   +0.16855
 +4.00   +0.16406   +0.16357   +0.16431   +0.16625   +0.16942
 +4.10   +0.16479   +0.16434   +0.16511   +0.16709   +0.17030
 +4.20   +0.16553   +0.16511   +0.16593   +0.16794   +0.17119
 +4.30   +0.16627   +0.16590   +0.16675   +0.16880   +0.17208
 +4.40   +0.16702   +0.16669   +0.16757   +0.16966   +0.17298
 +4.50   +0.16778   +0.16748   +0.16841   +0.17053   +0.17388
 +4.60   +0.16854   +0.16828   +0.16924   +0.17141   +0.17479
 +4.70   +0.16931   +0.16909   +0.17009   +0.17229   +0.17571
 +4.80   +0.17009   +0.16991   +0.17094   +0.17318   +0.17663
 +4.90   +0.17088   +0.17073   +0.17180   +0.17407   +0.17756
 +5.00   +0.17167   +0.17156   +0.17267   +0.17498   +0.17850
 +5.10   +0.17246   +0.17239   +0.17354   +0.17588   +0.17944
 +5.20   +0.17327   +0.17323   +0.17442   +0.17680   +0.18039
 +5.30   +0.17408   +0.17408   +0.17530   +0.17772   +0.18135
 +5.40   +0.17489   +0.17493   +0.17619   +0.17864   +0.18231
 +5.50   +0.17571   +0.17579   +0.17709   +0.17957   +0.18327
 +5.60   +0.17654   +0.17666   +0.17799   +0.18051   +0.18424
 +5.70   +0.17737   +0.17753   +0.17890   +0.18145   +0.18522
 +5.80   +0.17821   +0.17841   +0.17981   +0.18240   +0.18621
 +5.90   +0.17906   +0.17929   +0.18073   +0.18336   +0.18720
 +6.00   +0.17991   +0.18018   +0.18165   +0.18432   +0.18819
 +6.10   +0.18077   +0.18108   +0.18259   +0.18529   +0.18920
 +6.20   +0.18164   +0.18198   +0.18352   +0.18626   +0.19020
 +6.30   +0.18251   +0.18289   +0.18447   +0.18724   +0.19122
 +6.40   +0.18339   +0.18381   +0.18542   +0.18823   +0.19224
 +6.50   +0.18427   +0.18473   +0.18637   +0.18922   +0.19326
 +6.60   +0.18516   +0.18565   +0.18734   +0.19022   +0.19429
 +6.70   +0.18605   +0.18659   +0.18830   +0.19122   +0.19533
 +6.80   +0.18696   +0.18753   +0.18928   +0.19223   +0.19637
 +6.90   +0.18786   +0.18847   +0.19026   +0.19325   +0.19742
 +7.00   +0.18878   +0.18942   +0.19125   +0.19427   +0.19848
 +7.10   +0.18970   +0.19038   +0.19224   +0.19529   +0.19954
 +7.20   +0.19062   +0.19134   +0.19324   +0.19633   +0.20060
 +7.30   +0.19156   +0.19231   +0.19424   +0.19737   +0.20168
 +7.40   +0.19250   +0.19329   +0.19525   +0.19841   +0.20275
 +7.50   +0.19344   +0.19427   +0.19627   +0.19946   +0.20384
 +7.60   +0.19439   +0.19525   +0.19729   +0.20052   +0.20493
 +7.70   +0.19535   +0.19625   +0.19832   +0.20158   +0.20602
 +7.80   +0.19631   +0.19724   +0.19935   +0.20264   +0.20712
 +7.90   +0.19727   +0.19825   +0.20039   +0.20371   +0.20822
 +8.00   +0.19824   +0.19925   +0.20143   +0.20479   +0.20933
 +8.10   +0.19922   +0.20027   +0.20248   +0.20587   +0.21045
 +8.20   +0.20021   +0.20129   +0.20353   +0.20696   +0.21157
 +8.30   +0.20119   +0.20231   +0.20459   +0.20805   +0.21269
 +8.40   +0.20219   +0.20334   +0.20566   +0.20915   +0.21382
 +8.50   +0.20319   +0.20438   +0.20673   +0.21025   +0.21496
 +8.60   +0.20419   +0.20542   +0.20780   +0.21136   +0.21610
 +8.70   +0.20520   +0.20646   +0.20888   +0.21247   +0.21724
 +8.80   +0.20622   +0.20752   +0.20997   +0.21359   +0.21839
 +8.90   +0.20724   +0.20857   +0.21106   +0.21472   +0.21955
 +9.00   +0.20827   +0.20963   +0.21216   +0.21585   +0.22071
 +9.10   +0.20930   +0.21070   +0.21326   +0.21698   +0.22188
 +9.20   +0.21034   +0.21178   +0.21437   +0.21812   +0.22305
 +9.30   +0.21138   +0.21285   +0.21548   +0.21926   +0.22422
 +9.40   +0.21243   +0.21394   +0.21660   +0.22041   +0.22540
 +9.50   +0.21349   +0.21503   +0.21772   +0.22157   +0.22659
 +9.60   +0.21455   +0.21612   +0.21885   +0.22273   +0.22778
 +9.70   +0.21561   +0.21722   +0.21998   +0.22390   +0.22898
 +9.80   +0.21668   +0.21833   +0.22112   +0.22507   +0.23018
 +9.90   +0.21776   +0.21944   +0.22227   +0.22624   +0.23139
+10.00   +0.21884   +0.22055   +0.22341   +0.22742   +0.23260
+10.10   +0.21993   +0.22167   +0.22457   +0.22861   +0.23381
+10.20   +0.22102   +0.22280   +0.22573   +0.22980   +0.23503
+10.30   +0.22211   +0.22393   +0.22689   +0.23099   +0.23626
+10.40   +0.22321   +0.22507   +0.22806   +0.23219   +0.23749
+10.50   +0.22432   +0.22621   +0.22923   +0.23340   +0.23872
+10.60   +0.22543   +0.22735   +0.23041   +0.23461   +0.23996
+10.70   +0.22655   +0.22850   +0.23159   +0.23582   +0.24120
+10.80   +0.22767   +0.22965   +0.23278   +0.23704   +0.24245
+10.90   +0.22879   +0.23081   +0.23397   +0.23826   +0.24370
+11.00   +0.22992   +0.23198   +0.23517   +0.23949   +0.24496
+11.10   +0.23106   +0.23315   +0.23637   +0.24072   +0.24622
+11.20   +0.23220   +0.23432   +0.23757   +0.24195   +0.24748
+11.30   +0.23334   +0.23549   +0.23878   +0.24319   +0.24875
+11.40   +0.23449   +0.23668   +0.23999   +0.24444   +0.25002
+11.50   +0.23564   +0.23786   +0.24121   +0.24569   +0.25130
+11.60   +0.23680   +0.23905   +0.24243   +0.24694   +0.25258
+11.70   +0.23796   +0.24025   +0.24366   +0.24819   +0.25386
+11.80   +0.23912   +0.24144   +0.24489   +0.24945   +0.25515
+11.90   +0.24029   +0.24265   +0.24612   +0.25072   +0.25644
+12.00   +0.24147   +0.24385   +0.24736   +0.25199   +0.25774
+12.10   +0.24265   +0.24506   +0.24860   +0.25326   +0.25904
+12.20   +0.24383   +0.24628   +0.24985   +0.25453   +0.26034
+12.30   +0.24501   +0.24750   +0.25110   +0.25581   +0.26165
+12.40   +0.24620   +0.24872   +0.25235   +0.25710   +0.26296
+12.50   +0.24740   +0.24995   +0.25361   +0.25838   +0.26427


==> figs/ch03_acft/test1_cd_vs_cl__deltaE.txt <==
   +0.11217   +0.12727   +0.14441   +0.12328   +0.17656   +0.12054   +0.20860   +0.11905   +0.24056   +0.11881
   +0.11971   +0.12735   +0.15196   +0.12340   +0.18411   +0.12070   +0.21616   +0.11925   +0.24812   +0.11904
   +0.12724   +0.12743   +0.15950   +0.12353   +0.19166   +0.12086   +0.22371   +0.11945   +0.25567   +0.11928
   +0.13477   +0.12753   +0.16704   +0.12366   +0.19920   +0.12103   +0.23126   +0.11966   +0.26322   +0.11953
   +0.14230   +0.12763   +0.17458   +0.12380   +0.20675   +0.12121   +0.23881   +0.11988   +0.27077   +0.11979
   +0.14983   +0.12774   +0.18211   +0.12395   +0.21429   +0.12140   +0.24635   +0.12010   +0.27832   +0.12005
   +0.15736   +0.12786   +0.18965   +0.12411   +0.22182   +0.12159   +0.25389   +0.12034   +0.28586   +0.12032
   +0.16488   +0.12798   +0.19718   +0.12427   +0.22936   +0.12180   +0.26143   +0.12058   +0.29339   +0.12060
   +0.17240   +0.12812   +0.20470   +0.12444   +0.23689   +0.12201   +0.26896   +0.12083   +0.30093   +0.12089
   +0.17992   +0.12826   +0.21223   +0.12462   +0.24442   +0.12222   +0.27649   +0.12108   +0.30846   +0.12119
   +0.18743   +0.12841   +0.21975   +0.12481   +0.25195   +0.12245   +0.28402   +0.12135   +0.31599   +0.12149
   +0.19495   +0.12856   +0.22727   +0.12500   +0.25947   +0.12268   +0.29155   +0.12162   +0.32351   +0.12180
   +0.20246   +0.12873   +0.23479   +0.12520   +0.26699   +0.12292   +0.29907   +0.12190   +0.33104   +0.12212
   +0.20997   +0.12890   +0.24230   +0.12541   +0.27451   +0.12317   +0.30659   +0.12218   +0.33855   +0.12245
   +0.21748   +0.12907   +0.24982   +0.12563   +0.28203   +0.12343   +0.31411   +0.12248   +0.34607   +0.12278
   +0.22498   +0.12926   +0.25733   +0.12586   +0.28954   +0.12369   +0.32162   +0.12278   +0.35358   +0.12312
   +0.23249   +0.12945   +0.26483   +0.12609   +0.29705   +0.12396   +0.32913   +0.12309   +0.36109   +0.12347
   +0.23999   +0.12965   +0.27234   +0.12633   +0.30456   +0.12424   +0.33664   +0.12341   +0.36860   +0.12383
   +0.24749   +0.12986   +0.27984   +0.12658   +0.31207   +0.12453   +0.34415   +0.12373   +0.37611   +0.12419
   +0.25499   +0.13008   +0.28735   +0.12683   +0.31957   +0.12482   +0.35165   +0.12407   +0.38361   +0.12456
   +0.26248   +0.13030   +0.29485   +0.12709   +0.32707   +0.12512   +0.35916   +0.12441   +0.39110   +0.12494
   +0.26998   +0.13053   +0.30234   +0.12736   +0.33457   +0.12543   +0.36665   +0.12475   +0.39860   +0.12533
   +0.27747   +0.13077   +0.30984   +0.12764   +0.34207   +0.12575   +0.37415   +0.12511   +0.40609   +0.12572
   +0.28496   +0.13102   +0.31733   +0.12792   +0.34956   +0.12607   +0.38164   +0.12547   +0.41358   +0.12612
   +0.29245   +0.13127   +0.32482   +0.12822   +0.35706   +0.12640   +0.38913   +0.12584   +0.42107   +0.12653
   +0.29993   +0.13153   +0.33231   +0.12852   +0.36455   +0.12674   +0.39662   +0.12622   +0.42856   +0.12695
   +0.30742   +0.13180   +0.33980   +0.12882   +0.37203   +0.12709   +0.40411   +0.12660   +0.43604   +0.12737
   +0.31491   +0.13208   +0.34729   +0.12914   +0.37952   +0.12744   +0.41160   +0.12700   +0.44352   +0.12780
   +0.32239   +0.13236   +0.35478   +0.12946   +0.38701   +0.12780   +0.41908   +0.12740   +0.45100   +0.12824
   +0.32988   +0.13265   +0.36227   +0.12979   +0.39450   +0.12817   +0.42657   +0.12780   +0.45848   +0.12869
   +0.33736   +0.13295   +0.36975   +0.13013   +0.40199   +0.12854   +0.43405   +0.12822   +0.46596   +0.12914
   +0.34485   +0.13325   +0.37724   +0.13047   +0.40947   +0.12893   +0.44154   +0.12864   +0.47344   +0.12960
   +0.35233   +0.13356   +0.38473   +0.13082   +0.41696   +0.12932   +0.44902   +0.12907   +0.48092   +0.13007
   +0.35982   +0.13388   +0.39221   +0.13118   +0.42444   +0.12971   +0.45650   +0.12951   +0.48839   +0.13054
   +0.36730   +0.13421   +0.39969   +0.13155   +0.43192   +0.13012   +0.46397   +0.12995   +0.49586   +0.13103
   +0.37478   +0.13454   +0.40717   +0.13192   +0.43940   +0.13053   +0.47145   +0.13040   +0.50333   +0.13152
   +0.38226   +0.13489   +0.41465   +0.13230   +0.44688   +0.13095   +0.47892   +0.13086   +0.51080   +0.13201
   +0.38973   +0.13524   +0.42213   +0.13269   +0.45435   +0.13138   +0.48639   +0.13133   +0.51826   +0.13252
   +0.39721   +0.13559   +0.42960   +0.13308   +0.46182   +0.13181   +0.49386   +0.13180   +0.52572   +0.13303
   +0.40468   +0.13596   +0.43707   +0.13349   +0.46929   +0.13226   +0.50132   +0.13228   +0.53317   +0.13355
   +0.41215   +0.13633   +0.44454   +0.13390   +0.47676   +0.13271   +0.50878   +0.13277   +0.54063   +0.13408
   +0.41961   +0.13671   +0.45201   +0.13431   +0.48422   +0.13316   +0.51623   +0.13327   +0.54807   +0.13461
   +0.42707   +0.13709   +0.45947   +0.13474   +0.49167   +0.13363   +0.52369   +0.13377   +0.55552   +0.13515
   +0.43453   +0.13749   +0.46692   +0.13517   +0.49913   +0.13410   +0.53113   +0.13428   +0.56296   +0.13570
   +0.44198   +0.13789   +0.47438   +0.13561   +0.50657   +0.13458   +0.53858   +0.13480   +0.57039   +0.13626
   +0.44943   +0.13830   +0.48182   +0.13606   +0.51402   +0.13507   +0.54601   +0.13532   +0.57782   +0.13682
   +0.45688   +0.13871   +0.48927   +0.13652   +0.52146   +0.13556   +0.55345   +0.13586   +0.58524   +0.13739
   +0.46432   +0.13914   +0.49671   +0.13698   +0.52889   +0.13606   +0.56087   +0.13640   +0.59266   +0.13797
   +0.47175   +0.13957   +0.50414   +0.13745   +0.53632   +0.13657   +0.56829   +0.13694   +0.60007   +0.13856
   +0.47918   +0.14000   +0.51157   +0.13793   +0.54374   +0.13709   +0.57571   +0.13750   +0.60748   +0.13915
   +0.48661   +0.14045   +0.51899   +0.13841   +0.55116   +0.13761   +0.58312   +0.13806   +0.61488   +0.13975
   +0.49403   +0.14090   +0.52641   +0.13890   +0.55857   +0.13814   +0.59053   +0.13863   +0.62228   +0.14036
   +0.50145   +0.14136   +0.53383   +0.13940   +0.56598   +0.13868   +0.59793   +0.13921   +0.62967   +0.14097
   +0.50887   +0.14183   +0.54124   +0.13991   +0.57339   +0.13922   +0.60533   +0.13979   +0.63706   +0.14159
   +0.51629   +0.14230   +0.54865   +0.14042   +0.58080   +0.13978   +0.61273   +0.14038   +0.64445   +0.14222
   +0.52370   +0.14278   +0.55607   +0.14094   +0.58821   +0.14033   +0.62013   +0.14098   +0.65183   +0.14285
   +0.53112   +0.14327   +0.56347   +0.14147   +0.59561   +0.14090   +0.62752   +0.14158   +0.65922   +0.14350
   +0.53853   +0.14377   +0.57088   +0.14200   +0.60301   +0.14147   +0.63491   +0.14219   +0.66660   +0.14415
   +0.54593   +0.14427   +0.57828   +0.14254   +0.61040   +0.14205   +0.64230   +0.14281   +0.67397   +0.14480
   +0.55334   +0.14478   +0.58568   +0.14309   +0.61779   +0.14264   +0.64968   +0.14343   +0.68134   +0.14546
   +0.56074   +0.14530   +0.59308   +0.14365   +0.62518   +0.14324   +0.65706   +0.14407   +0.68871   +0.14613
   +0.56814   +0.14582   +0.60047   +0.14421   +0.63257   +0.14384   +0.66443   +0.14471   +0.69607   +0.14681
   +0.57553   +0.14635   +0.60786   +0.14478   +0.63995   +0.14445   +0.67180   +0.14535   +0.70343   +0.14749
   +0.58292   +0.14689   +0.61524   +0.14536   +0.64732   +0.14506   +0.67917   +0.14601   +0.71078   +0.14819
   +0.59031   +0.14744   +0.62262   +0.14594   +0.65469   +0.14568   +0.68653   +0.14667   +0.71813   +0.14888
   +0.59769   +0.14799   +0.63000   +0.14653   +0.66206   +0.14631   +0.69389   +0.14733   +0.72548   +0.14959
   +0.60507   +0.14855   +0.63737   +0.14713   +0.66942   +0.14695   +0.70124   +0.14801   +0.73281   +0.15030
   +0.61244   +0.14911   +0.64473   +0.14774   +0.67678   +0.14760   +0.70858   +0.14869   +0.74014   +0.15102
   +0.61981   +0.14969   +0.65209   +0.14835   +0.68413   +0.14825   +0.71592   +0.14938   +0.74747   +0.15175
   +0.62717   +0.15027   +0.65944   +0.14897   +0.69147   +0.14891   +0.72325   +0.15008   +0.75479   +0.15248
   +0.63452   +0.15086   +0.66679   +0.14960   +0.69881   +0.14957   +0.73058   +0.15078   +0.76210   +0.15322
   +0.64187   +0.15145   +0.67413   +0.15023   +0.70614   +0.15024   +0.73790   +0.15149   +0.76940   +0.15397
   +0.64922   +0.15206   +0.68147   +0.15087   +0.71346   +0.15092   +0.74521   +0.15221   +0.77670   +0.15472
   +0.65655   +0.15266   +0.68880   +0.15152   +0.72078   +0.15161   +0.75252   +0.15293   +0.78399   +0.15548
   +0.66388   +0.15328   +0.69612   +0.15218   +0.72809   +0.15230   +0.75982   +0.15366   +0.79128   +0.15625
   +0.67121   +0.15390   +0.70343   +0.15284   +0.73540   +0.15300   +0.76711   +0.15440   +0.79855   +0.15702
   +0.67852   +0.15453   +0.71074   +0.15351   +0.74269   +0.15371   +0.77439   +0.15514   +0.80582   +0.15780
   +0.68584   +0.15517   +0.71805   +0.15418   +0.74999   +0.15442   +0.78167   +0.15589   +0.81309   +0.15859
   +0.69315   +0.15581   +0.72535   +0.15487   +0.75728   +0.15514   +0.78895   +0.15665   +0.82035   +0.15938
   +0.70046   +0.15646   +0.73265   +0.15555   +0.76457   +0.15587   +0.79622   +0.15741   +0.82760   +0.16018
   +0.70777   +0.15712   +0.73995   +0.15625   +0.77185   +0.15660   +0.80349   +0.15818   +0.83486   +0.16099
   +0.71507   +0.15778   +0.74724   +0.15695   +0.77913   +0.15734   +0.81076   +0.15896   +0.84210   +0.16181
   +0.72237   +0.15845   +0.75452   +0.15766   +0.78640   +0.15809   +0.81802   +0.15975   +0.84935   +0.16263
   +0.72966   +0.15913   +0.76181   +0.15837   +0.79367   +0.15885   +0.82527   +0.16054   +0.85658   +0.16345
   +0.73695   +0.15982   +0.76908   +0.15910   +0.80094   +0.15961   +0.83252   +0.16133   +0.86382   +0.16429
   +0.74424   +0.16051   +0.77636   +0.15983   +0.80820   +0.16037   +0.83976   +0.16214   +0.87104   +0.16512
   +0.75152   +0.16120   +0.78362   +0.16056   +0.81545   +0.16115   +0.84700   +0.16295   +0.87826   +0.16597
   +0.75879   +0.16191   +0.79089   +0.16130   +0.82270   +0.16193   +0.85423   +0.16376   +0.88548   +0.16682
   +0.76606   +0.16262   +0.79814   +0.16205   +0.82994   +0.16271   +0.86146   +0.16459   +0.89269   +0.16768
   +0.77332   +0.16333   +0.80539   +0.16281   +0.83718   +0.16351   +0.86868   +0.16542   +0.89989   +0.16855
   +0.78058   +0.16406   +0.81264   +0.16357   +0.84441   +0.16431   +0.87589   +0.16625   +0.90708   +0.16942
   +0.78783   +0.16479   +0.81988   +0.16434   +0.85163   +0.16511   +0.88310   +0.16709   +0.91427   +0.17030
   +0.79507   +0.16553   +0.82711   +0.16511   +0.85885   +0.16593   +0.89030   +0.16794   +0.92145   +0.17119
   +0.80231   +0.16627   +0.83433   +0.16590   +0.86606   +0.16675   +0.89749   +0.16880   +0.92862   +0.17208
   +0.80954   +0.16702   +0.84155   +0.16669   +0.87326   +0.16757   +0.90468   +0.16966   +0.93579   +0.17298
   +0.81676   +0.16778   +0.84876   +0.16748   +0.88045   +0.16841   +0.91185   +0.17053   +0.94294   +0.17388
   +0.82398   +0.16854   +0.85596   +0.16828   +0.88764   +0.16924   +0.91902   +0.17141   +0.95009   +0.17479
   +0.83119   +0.16931   +0.86315   +0.16909   +0.89482   +0.17009   +0.92618   +0.17229   +0.95723   +0.17571
   +0.83839   +0.17009   +0.87034   +0.16991   +0.90199   +0.17094   +0.93333   +0.17318   +0.96436   +0.17663
   +0.84558   +0.17088   +0.87752   +0.17073   +0.90915   +0.17180   +0.94047   +0.17407   +0.97148   +0.17756
   +0.85276   +0.17167   +0.88468   +0.17156   +0.91630   +0.17267   +0.94761   +0.17498   +0.97860   +0.17850
   +0.85994   +0.17246   +0.89185   +0.17239   +0.92344   +0.17354   +0.95473   +0.17588   +0.98570   +0.17944
   +0.86711   +0.17327   +0.89900   +0.17323   +0.93058   +0.17442   +0.96185   +0.17680   +0.99280   +0.18039
   +0.87428   +0.17408   +0.90616   +0.17408   +0.93772   +0.17530   +0.96897   +0.17772   +0.99990   +0.18135
   +0.88144   +0.17489   +0.91330   +0.17493   +0.94485   +0.17619   +0.97608   +0.17864   +1.00699   +0.18231
   +0.88860   +0.17571   +0.92045   +0.17579   +0.95197   +0.17709   +0.98318   +0.17957   +1.01407   +0.18327
   +0.89575   +0.17654   +0.92758   +0.17666   +0.95909   +0.17799   +0.99028   +0.18051   +1.02115   +0.18424
   +0.90290   +0.17737   +0.93471   +0.17753   +0.96620   +0.17890   +0.99737   +0.18145   +1.02822   +0.18522
   +0.91004   +0.17821   +0.94184   +0.17841   +0.97331   +0.17981   +1.00446   +0.18240   +1.03528   +0.18621
   +0.91718   +0.17906   +0.94896   +0.17929   +0.98041   +0.18073   +1.01154   +0.18336   +1.04234   +0.18720
   +0.92431   +0.17991   +0.95607   +0.18018   +0.98750   +0.18165   +1.01861   +0.18432   +1.04939   +0.18819
   +0.93143   +0.18077   +0.96318   +0.18108   +0.99459   +0.18259   +1.02568   +0.18529   +1.05643   +0.18920
   +0.93854   +0.18164   +0.97027   +0.18198   +1.00167   +0.18352   +1.03274   +0.18626   +1.06346   +0.19020
   +0.94565   +0.18251   +0.97737   +0.18289   +1.00874   +0.18447   +1.03979   +0.18724   +1.07049   +0.19122
   +0.95275   +0.18339   +0.98445   +0.18381   +1.01581   +0.18542   +1.04683   +0.18823   +1.07751   +0.19224
   +0.95985   +0.18427   +0.99153   +0.18473   +1.02286   +0.18637   +1.05386   +0.18922   +1.08452   +0.19326
   +0.96693   +0.18516   +0.99860   +0.18565   +1.02991   +0.18734   +1.06089   +0.19022   +1.09152   +0.19429
   +0.97401   +0.18605   +1.00566   +0.18659   +1.03695   +0.18830   +1.06791   +0.19122   +1.09851   +0.19533
   +0.98108   +0.18696   +1.01271   +0.18753   +1.04398   +0.18928   +1.07491   +0.19223   +1.10550   +0.19637
   +0.98814   +0.18786   +1.01975   +0.18847   +1.05101   +0.19026   +1.08191   +0.19325   +1.11247   +0.19742
   +0.99520   +0.18878   +1.02679   +0.18942   +1.05802   +0.19125   +1.08890   +0.19427   +1.11944   +0.19848
   +1.00224   +0.18970   +1.03381   +0.19038   +1.06502   +0.19224   +1.09588   +0.19529   +1.12640   +0.19954
   +1.00928   +0.19062   +1.04083   +0.19134   +1.07202   +0.19324   +1.10286   +0.19633   +1.13334   +0.20060
   +1.01630   +0.19156   +1.04783   +0.19231   +1.07900   +0.19424   +1.10982   +0.19737   +1.14028   +0.20168
   +1.02332   +0.19250   +1.05483   +0.19329   +1.08598   +0.19525   +1.11677   +0.19841   +1.14720   +0.20275
   +1.03033   +0.19344   +1.06182   +0.19427   +1.09294   +0.19627   +1.12371   +0.19946   +1.15412   +0.20384
   +1.03732   +0.19439   +1.06880   +0.19525   +1.09990   +0.19729   +1.13064   +0.20052   +1.16102   +0.20493
   +1.04432   +0.19535   +1.07577   +0.19625   +1.10685   +0.19832   +1.13757   +0.20158   +1.16792   +0.20602
   +1.05131   +0.19631   +1.08273   +0.19724   +1.11379   +0.19935   +1.14449   +0.20264   +1.17482   +0.20712
   +1.05829   +0.19727   +1.08969   +0.19825   +1.12073   +0.20039   +1.15140   +0.20371   +1.18170   +0.20822
   +1.06526   +0.19824   +1.09665   +0.19925   +1.12766   +0.20143   +1.15830   +0.20479   +1.18858   +0.20933
   +1.07223   +0.19922   +1.10359   +0.20027   +1.13458   +0.20248   +1.16520   +0.20587   +1.19545   +0.21045
   +1.07919   +0.20021   +1.11053   +0.20129   +1.14150   +0.20353   +1.17209   +0.20696   +1.20231   +0.21157
   +1.08614   +0.20119   +1.11746   +0.20231   +1.14841   +0.20459   +1.17897   +0.20805   +1.20917   +0.21269
   +1.09309   +0.20219   +1.12439   +0.20334   +1.15531   +0.20566   +1.18585   +0.20915   +1.21601   +0.21382
   +1.10003   +0.20319   +1.13130   +0.20438   +1.16220   +0.20673   +1.19271   +0.21025   +1.22285   +0.21496
   +1.10696   +0.20419   +1.13821   +0.20542   +1.16908   +0.20780   +1.19957   +0.21136   +1.22968   +0.21610
   +1.11388   +0.20520   +1.14511   +0.20646   +1.17596   +0.20888   +1.20642   +0.21247   +1.23650   +0.21724
   +1.12080   +0.20622   +1.15200   +0.20752   +1.18282   +0.20997   +1.21326   +0.21359   +1.24331   +0.21839
   +1.12770   +0.20724   +1.15889   +0.20857   +1.18968   +0.21106   +1.22009   +0.21472   +1.25011   +0.21955
   +1.13460   +0.20827   +1.16576   +0.20963   +1.19653   +0.21216   +1.22691   +0.21585   +1.25690   +0.22071
   +1.14149   +0.20930   +1.17262   +0.21070   +1.20337   +0.21326   +1.23372   +0.21698   +1.26369   +0.22188
   +1.14837   +0.21034   +1.17948   +0.21178   +1.21020   +0.21437   +1.24052   +0.21812   +1.27046   +0.22305
   +1.15524   +0.21138   +1.18632   +0.21285   +1.21702   +0.21548   +1.24732   +0.21926   +1.27722   +0.22422
   +1.16209   +0.21243   +1.19316   +0.21394   +1.22382   +0.21660   +1.25410   +0.22041   +1.28397   +0.22540
   +1.16894   +0.21349   +1.19998   +0.21503   +1.23062   +0.21772   +1.26087   +0.22157   +1.29071   +0.22659
   +1.17578   +0.21455   +1.20680   +0.21612   +1.23741   +0.21885   +1.26763   +0.22273   +1.29744   +0.22778
   +1.18261   +0.21561   +1.21360   +0.21722   +1.24419   +0.21998   +1.27438   +0.22390   +1.30416   +0.22898
   +1.18943   +0.21668   +1.22039   +0.21833   +1.25096   +0.22112   +1.28111   +0.22507   +1.31087   +0.23018
   +1.19624   +0.21776   +1.22718   +0.21944   +1.25771   +0.22227   +1.28784   +0.22624   +1.31756   +0.23139
   +1.20304   +0.21884   +1.23395   +0.22055   +1.26445   +0.22341   +1.29456   +0.22742   +1.32425   +0.23260
   +1.20982   +0.21993   +1.24071   +0.22167   +1.27119   +0.22457   +1.30126   +0.22861   +1.33092   +0.23381
   +1.21660   +0.22102   +1.24746   +0.22280   +1.27791   +0.22573   +1.30795   +0.22980   +1.33758   +0.23503
   +1.22337   +0.22211   +1.25420   +0.22393   +1.28463   +0.22689   +1.31464   +0.23099   +1.34424   +0.23626
   +1.23013   +0.22321   +1.26093   +0.22507   +1.29133   +0.22806   +1.32131   +0.23219   +1.35088   +0.23749
   +1.23688   +0.22432   +1.26766   +0.22621   +1.29803   +0.22923   +1.32798   +0.23340   +1.35751   +0.23872
   +1.24362   +0.22543   +1.27437   +0.22735   +1.30471   +0.23041   +1.33463   +0.23461   +1.36414   +0.23996
   +1.25035   +0.22655   +1.28108   +0.22850   +1.31139   +0.23159   +1.34128   +0.23582   +1.37075   +0.24120
   +1.25707   +0.22767   +1.28777   +0.22965   +1.31806   +0.23278   +1.34792   +0.23704   +1.37736   +0.24245
   +1.26379   +0.22879   +1.29446   +0.23081   +1.32471   +0.23397   +1.35455   +0.23826   +1.38395   +0.24370
   +1.27049   +0.22992   +1.30114   +0.23198   +1.33136   +0.23517   +1.36116   +0.23949   +1.39054   +0.24496
   +1.27719   +0.23106   +1.30781   +0.23315   +1.33800   +0.23637   +1.36777   +0.24072   +1.39712   +0.24622
   +1.28388   +0.23220   +1.31447   +0.23432   +1.34463   +0.23757   +1.37437   +0.24195   +1.40368   +0.24748
   +1.29056   +0.23334   +1.32112   +0.23549   +1.35126   +0.23878   +1.38096   +0.24319   +1.41024   +0.24875
   +1.29723   +0.23449   +1.32776   +0.23668   +1.35787   +0.23999   +1.38754   +0.24444   +1.41679   +0.25002
   +1.30389   +0.23564   +1.33440   +0.23786   +1.36447   +0.24121   +1.39411   +0.24569   +1.42333   +0.25130
   +1.31055   +0.23680   +1.34102   +0.23905   +1.37107   +0.24243   +1.40068   +0.24694   +1.42986   +0.25258
   +1.31719   +0.23796   +1.34764   +0.24025   +1.37765   +0.24366   +1.40723   +0.24819   +1.43638   +0.25386
   +1.32383   +0.23912   +1.35425   +0.24144   +1.38423   +0.24489   +1.41378   +0.24945   +1.44289   +0.25515
   +1.33046   +0.24029   +1.36085   +0.24265   +1.39080   +0.24612   +1.42031   +0.25072   +1.44939   +0.25644
   +1.33708   +0.24147   +1.36744   +0.24385   +1.39736   +0.24736   +1.42684   +0.25199   +1.45588   +0.25774
   +1.34369   +0.24265   +1.37402   +0.24506   +1.40391   +0.24860   +1.43336   +0.25326   +1.46236   +0.25904
   +1.35030   +0.24383   +1.38059   +0.24628   +1.41045   +0.24985   +1.43986   +0.25453   +1.46884   +0.26034
   +1.35689   +0.24501   +1.38716   +0.24750   +1.41699   +0.25110   +1.44636   +0.25581   +1.47530   +0.26165
   +1.36348   +0.24620   +1.39371   +0.24872   +1.42351   +0.25235   +1.45286   +0.25710   +1.48176   +0.26296
   +1.37006   +0.24740   +1.40026   +0.24995   +1.43003   +0.25361   +1.45934   +0.25838   +1.48821   +0.26427


==> figs/ch03_acft/test1_cl_vs_alpha__deltaE.txt <==
 -5.00   +0.11217   +0.14441   +0.17656   +0.20860   +0.24056
 -4.90   +0.11971   +0.15196   +0.18411   +0.21616   +0.24812
 -4.80   +0.12724   +0.15950   +0.19166   +0.22371   +0.25567
 -4.70   +0.13477   +0.16704   +0.19920   +0.23126   +0.26322
 -4.60   +0.14230   +0.17458   +0.20675   +0.23881   +0.27077
 -4.50   +0.14983   +0.18211   +0.21429   +0.24635   +0.27832
 -4.40   +0.15736   +0.18965   +0.22182   +0.25389   +0.28586
 -4.30   +0.16488   +0.19718   +0.22936   +0.26143   +0.29339
 -4.20   +0.17240   +0.20470   +0.23689   +0.26896   +0.30093
 -4.10   +0.17992   +0.21223   +0.24442   +0.27649   +0.30846
 -4.00   +0.18743   +0.21975   +0.25195   +0.28402   +0.31599
 -3.90   +0.19495   +0.22727   +0.25947   +0.29155   +0.32351
 -3.80   +0.20246   +0.23479   +0.26699   +0.29907   +0.33104
 -3.70   +0.20997   +0.24230   +0.27451   +0.30659   +0.33855
 -3.60   +0.21748   +0.24982   +0.28203   +0.31411   +0.34607
 -3.50   +0.22498   +0.25733   +0.28954   +0.32162   +0.35358
 -3.40   +0.23249   +0.26483   +0.29705   +0.32913   +0.36109
 -3.30   +0.23999   +0.27234   +0.30456   +0.33664   +0.36860
 -3.20   +0.24749   +0.27984   +0.31207   +0.34415   +0.37611
 -3.10   +0.25499   +0.28735   +0.31957   +0.35165   +0.38361
 -3.00   +0.26248   +0.29485   +0.32707   +0.35916   +0.39110
 -2.90   +0.26998   +0.30234   +0.33457   +0.36665   +0.39860
 -2.80   +0.27747   +0.30984   +0.34207   +0.37415   +0.40609
 -2.70   +0.28496   +0.31733   +0.34956   +0.38164   +0.41358
 -2.60   +0.29245   +0.32482   +0.35706   +0.38913   +0.42107
 -2.50   +0.29993   +0.33231   +0.36455   +0.39662   +0.42856
 -2.40   +0.30742   +0.33980   +0.37203   +0.40411   +0.43604
 -2.30   +0.31491   +0.34729   +0.37952   +0.41160   +0.44352
 -2.20   +0.32239   +0.35478   +0.38701   +0.41908   +0.45100
 -2.10   +0.32988   +0.36227   +0.39450   +0.42657   +0.45848
 -2.00   +0.33736   +0.36975   +0.40199   +0.43405   +0.46596
 -1.90   +0.34485   +0.37724   +0.40947   +0.44154   +0.47344
 -1.80   +0.35233   +0.38473   +0.41696   +0.44902   +0.48092
 -1.70   +0.35982   +0.39221   +0.42444   +0.45650   +0.48839
 -1.60   +0.36730   +0.39969   +0.43192   +0.46397   +0.49586
 -1.50   +0.37478   +0.40717   +0.43940   +0.47145   +0.50333
 -1.40   +0.38226   +0.41465   +0.44688   +0.47892   +0.51080
 -1.30   +0.38973   +0.42213   +0.45435   +0.48639   +0.51826
 -1.20   +0.39721   +0.42960   +0.46182   +0.49386   +0.52572
 -1.10   +0.40468   +0.43707   +0.46929   +0.50132   +0.53317
 -1.00   +0.41215   +0.44454   +0.47676   +0.50878   +0.54063
 -0.90   +0.41961   +0.45201   +0.48422   +0.51623   +0.54807
 -0.80   +0.42707   +0.45947   +0.49167   +0.52369   +0.55552
 -0.70   +0.43453   +0.46692   +0.49913   +0.53113   +0.56296
 -0.60   +0.44198   +0.47438   +0.50657   +0.53858   +0.57039
 -0.50   +0.44943   +0.48182   +0.51402   +0.54601   +0.57782
 -0.40   +0.45688   +0.48927   +0.52146   +0.55345   +0.58524
 -0.30   +0.46432   +0.49671   +0.52889   +0.56087   +0.59266
 -0.20   +0.47175   +0.50414   +0.53632   +0.56829   +0.60007
 -0.10   +0.47918   +0.51157   +0.54374   +0.57571   +0.60748
 +0.00   +0.48661   +0.51899   +0.55116   +0.58312   +0.61488
 +0.10   +0.49403   +0.52641   +0.55857   +0.59053   +0.62228
 +0.20   +0.50145   +0.53383   +0.56598   +0.59793   +0.62967
 +0.30   +0.50887   +0.54124   +0.57339   +0.60533   +0.63706
 +0.40   +0.51629   +0.54865   +0.58080   +0.61273   +0.64445
 +0.50   +0.52370   +0.55607   +0.58821   +0.62013   +0.65183
 +0.60   +0.53112   +0.56347   +0.59561   +0.62752   +0.65922
 +0.70   +0.53853   +0.57088   +0.60301   +0.63491   +0.66660
 +0.80   +0.54593   +0.57828   +0.61040   +0.64230   +0.67397
 +0.90   +0.55334   +0.58568   +0.61779   +0.64968   +0.68134
 +1.00   +0.56074   +0.59308   +0.62518   +0.65706   +0.68871
 +1.10   +0.56814   +0.60047   +0.63257   +0.66443   +0.69607
 +1.20   +0.57553   +0.60786   +0.63995   +0.67180   +0.70343
 +1.30   +0.58292   +0.61524   +0.64732   +0.67917   +0.71078
 +1.40   +0.59031   +0.62262   +0.65469   +0.68653   +0.71813
 +1.50   +0.59769   +0.63000   +0.66206   +0.69389   +0.72548
 +1.60   +0.60507   +0.63737   +0.66942   +0.70124   +0.73281
 +1.70   +0.61244   +0.64473   +0.67678   +0.70858   +0.74014
 +1.80   +0.61981   +0.65209   +0.68413   +0.71592   +0.74747
 +1.90   +0.62717   +0.65944   +0.69147   +0.72325   +0.75479
 +2.00   +0.63452   +0.66679   +0.69881   +0.73058   +0.76210
 +2.10   +0.64187   +0.67413   +0.70614   +0.73790   +0.76940
 +2.20   +0.64922   +0.68147   +0.71346   +0.74521   +0.77670
 +2.30   +0.65655   +0.68880   +0.72078   +0.75252   +0.78399
 +2.40   +0.66388   +0.69612   +0.72809   +0.75982   +0.79128
 +2.50   +0.67121   +0.70343   +0.73540   +0.76711   +0.79855
 +2.60   +0.67852   +0.71074   +0.74269   +0.77439   +0.80582
 +2.70   +0.68584   +0.71805   +0.74999   +0.78167   +0.81309
 +2.80   +0.69315   +0.72535   +0.75728   +0.78895   +0.82035
 +2.90   +0.70046   +0.73265   +0.76457   +0.79622   +0.82760
 +3.00   +0.70777   +0.73995   +0.77185   +0.80349   +0.83486
 +3.10   +0.71507   +0.74724   +0.77913   +0.81076   +0.84210
 +3.20   +0.72237   +0.75452   +0.78640   +0.81802   +0.84935
 +3.30   +0.72966   +0.76181   +0.79367   +0.82527   +0.85658
 +3.40   +0.73695   +0.76908   +0.80094   +0.83252   +0.86382
 +3.50   +0.74424   +0.77636   +0.80820   +0.83976   +0.87104
 +3.60   +0.75152   +0.78362   +0.81545   +0.84700   +0.87826
 +3.70   +0.75879   +0.79089   +0.82270   +0.85423   +0.88548
 +3.80   +0.76606   +0.79814   +0.82994   +0.86146   +0.89269
 +3.90   +0.77332   +0.80539   +0.83718   +0.86868   +0.89989
 +4.00   +0.78058   +0.81264   +0.84441   +0.87589   +0.90708
 +4.10   +0.78783   +0.81988   +0.85163   +0.88310   +0.91427
 +4.20   +0.79507   +0.82711   +0.85885   +0.89030   +0.92145
 +4.30   +0.80231   +0.83433   +0.86606   +0.89749   +0.92862
 +4.40   +0.80954   +0.84155   +0.87326   +0.90468   +0.93579
 +4.50   +0.81676   +0.84876   +0.88045   +0.91185   +0.94294
 +4.60   +0.82398   +0.85596   +0.88764   +0.91902   +0.95009
 +4.70   +0.83119   +0.86315   +0.89482   +0.92618   +0.95723
 +4.80   +0.83839   +0.87034   +0.90199   +0.93333   +0.96436
 +4.90   +0.84558   +0.87752   +0.90915   +0.94047   +0.97148
 +5.00   +0.85276   +0.88468   +0.91630   +0.94761   +0.97860
 +5.10   +0.85994   +0.89185   +0.92344   +0.95473   +0.98570
 +5.20   +0.86711   +0.89900   +0.93058   +0.96185   +0.99280
 +5.30   +0.87428   +0.90616   +0.93772   +0.96897   +0.99990
 +5.40   +0.88144   +0.91330   +0.94485   +0.97608   +1.00699
 +5.50   +0.88860   +0.92045   +0.95197   +0.98318   +1.01407
 +5.60   +0.89575   +0.92758   +0.95909   +0.99028   +1.02115
 +5.70   +0.90290   +0.93471   +0.96620   +0.99737   +1.02822
 +5.80   +0.91004   +0.94184   +0.97331   +1.00446   +1.03528
 +5.90   +0.91718   +0.94896   +0.98041   +1.01154   +1.04234
 +6.00   +0.92431   +0.95607   +0.98750   +1.01861   +1.04939
 +6.10   +0.93143   +0.96318   +0.99459   +1.02568   +1.05643
 +6.20   +0.93854   +0.97027   +1.00167   +1.03274   +1.06346
 +6.30   +0.94565   +0.97737   +1.00874   +1.03979   +1.07049
 +6.40   +0.95275   +0.98445   +1.01581   +1.04683   +1.07751
 +6.50   +0.95985   +0.99153   +1.02286   +1.05386   +1.08452
 +6.60   +0.96693   +0.99860   +1.02991   +1.06089   +1.09152
 +6.70   +0.97401   +1.00566   +1.03695   +1.06791   +1.09851
 +6.80   +0.98108   +1.01271   +1.04398   +1.07491   +1.10550
 +6.90   +0.98814   +1.01975   +1.05101   +1.08191   +1.11247
 +7.00   +0.99520   +1.02679   +1.05802   +1.08890   +1.11944
 +7.10   +1.00224   +1.03381   +1.06502   +1.09588   +1.12640
 +7.20   +1.00928   +1.04083   +1.07202   +1.10286   +1.13334
 +7.30   +1.01630   +1.04783   +1.07900   +1.10982   +1.14028
 +7.40   +1.02332   +1.05483   +1.08598   +1.11677   +1.14720
 +7.50   +1.03033   +1.06182   +1.09294   +1.12371   +1.15412
 +7.60   +1.03732   +1.06880   +1.09990   +1.13064   +1.16102
 +7.70   +1.04432   +1.07577   +1.10685   +1.13757   +1.16792
 +7.80   +1.05131   +1.08273   +1.11379   +1.14449   +1.17482
 +7.90   +1.05829   +1.08969   +1.12073   +1.15140   +1.18170
 +8.00   +1.06526   +1.09665   +1.12766   +1.15830   +1.18858
 +8.10   +1.07223   +1.10359   +1.13458   +1.16520   +1.19545
 +8.20   +1.07919   +1.11053   +1.14150   +1.17209   +1.20231
 +8.30   +1.08614   +1.11746   +1.14841   +1.17897   +1.20917
 +8.40   +1.09309   +1.12439   +1.15531   +1.18585   +1.21601
 +8.50   +1.10003   +1.13130   +1.16220   +1.19271   +1.22285
 +8.60   +1.10696   +1.13821   +1.16908   +1.19957   +1.22968
 +8.70   +1.11388   +1.14511   +1.17596   +1.20642   +1.23650
 +8.80   +1.12080   +1.15200   +1.18282   +1.21326   +1.24331
 +8.90   +1.12770   +1.15889   +1.18968   +1.22009   +1.25011
 +9.00   +1.13460   +1.16576   +1.19653   +1.22691   +1.25690
 +9.10   +1.14149   +1.17262   +1.20337   +1.23372   +1.26369
 +9.20   +1.14837   +1.17948   +1.21020   +1.24052   +1.27046
 +9.30   +1.15524   +1.18632   +1.21702   +1.24732   +1.27722
 +9.40   +1.16209   +1.19316   +1.22382   +1.25410   +1.28397
 +9.50   +1.16894   +1.19998   +1.23062   +1.26087   +1.29071
 +9.60   +1.17578   +1.20680   +1.23741   +1.26763   +1.29744
 +9.70   +1.18261   +1.21360   +1.24419   +1.27438   +1.30416
 +9.80   +1.18943   +1.22039   +1.25096   +1.28111   +1.31087
 +9.90   +1.19624   +1.22718   +1.25771   +1.28784   +1.31756
+10.00   +1.20304   +1.23395   +1.26445   +1.29456   +1.32425
+10.10   +1.20982   +1.24071   +1.27119   +1.30126   +1.33092
+10.20   +1.21660   +1.24746   +1.27791   +1.30795   +1.33758
+10.30   +1.22337   +1.25420   +1.28463   +1.31464   +1.34424
+10.40   +1.23013   +1.26093   +1.29133   +1.32131   +1.35088
+10.50   +1.23688   +1.26766   +1.29803   +1.32798   +1.35751
+10.60   +1.24362   +1.27437   +1.30471   +1.33463   +1.36414
+10.70   +1.25035   +1.28108   +1.31139   +1.34128   +1.37075
+10.80   +1.25707   +1.28777   +1.31806   +1.34792   +1.37736
+10.90   +1.26379   +1.29446   +1.32471   +1.35455   +1.38395
+11.00   +1.27049   +1.30114   +1.33136   +1.36116   +1.39054
+11.10   +1.27719   +1.30781   +1.33800   +1.36777   +1.39712
+11.20   +1.28388   +1.31447   +1.34463   +1.37437   +1.40368
+11.30   +1.29056   +1.32112   +1.35126   +1.38096   +1.41024
+11.40   +1.29723   +1.32776   +1.35787   +1.38754   +1.41679
+11.50   +1.30389   +1.33440   +1.36447   +1.39411   +1.42333
+11.60   +1.31055   +1.34102   +1.37107   +1.40068   +1.42986
+11.70   +1.31719   +1.34764   +1.37765   +1.40723   +1.43638
+11.80   +1.32383   +1.35425   +1.38423   +1.41378   +1.44289
+11.90   +1.33046   +1.36085   +1.39080   +1.42031   +1.44939
+12.00   +1.33708   +1.36744   +1.39736   +1.42684   +1.45588
+12.10   +1.34369   +1.37402   +1.40391   +1.43336   +1.46236
+12.20   +1.35030   +1.38059   +1.41045   +1.43986   +1.46884
+12.30   +1.35689   +1.38716   +1.41699   +1.44636   +1.47530
+12.40   +1.36348   +1.39371   +1.42351   +1.45286   +1.48176
+12.50   +1.37006   +1.40026   +1.43003   +1.45934   +1.48821


==> figs/ch03_acft/test1_cmm_vs_alpha__deltaE.txt <==
 -5.00   +0.36957   +0.23947   +0.11080   -0.01643   -0.14222
 -4.90   +0.36715   +0.23702   +0.10833   -0.01892   -0.14473
 -4.80   +0.36472   +0.23457   +0.10586   -0.02141   -0.14724
 -4.70   +0.36229   +0.23212   +0.10339   -0.02390   -0.14975
 -4.60   +0.35985   +0.22967   +0.10092   -0.02639   -0.15227
 -4.50   +0.35742   +0.22722   +0.09844   -0.02888   -0.15478
 -4.40   +0.35498   +0.22476   +0.09597   -0.03138   -0.15729
 -4.30   +0.35254   +0.22230   +0.09349   -0.03387   -0.15980
 -4.20   +0.35009   +0.21983   +0.09101   -0.03637   -0.16231
 -4.10   +0.34764   +0.21737   +0.08853   -0.03886   -0.16482
 -4.00   +0.34519   +0.21490   +0.08605   -0.04136   -0.16733
 -3.90   +0.34273   +0.21243   +0.08357   -0.04385   -0.16984
 -3.80   +0.34028   +0.20996   +0.08108   -0.04635   -0.17235
 -3.70   +0.33782   +0.20749   +0.07860   -0.04885   -0.17486
 -3.60   +0.33535   +0.20501   +0.07611   -0.05135   -0.17737
 -3.50   +0.33288   +0.20253   +0.07362   -0.05385   -0.17989
 -3.40   +0.33041   +0.20005   +0.07113   -0.05635   -0.18240
 -3.30   +0.32794   +0.19757   +0.06863   -0.05885   -0.18491
 -3.20   +0.32546   +0.19508   +0.06614   -0.06135   -0.18742
 -3.10   +0.32298   +0.19260   +0.06365   -0.06386   -0.18993
 -3.00   +0.32050   +0.19011   +0.06115   -0.06636   -0.19244
 -2.90   +0.31801   +0.18761   +0.05865   -0.06886   -0.19495
 -2.80   +0.31553   +0.18512   +0.05615   -0.07137   -0.19746
 -2.70   +0.31303   +0.18262   +0.05365   -0.07388   -0.19997
 -2.60   +0.31054   +0.18012   +0.05114   -0.07638   -0.20248
 -2.50   +0.30804   +0.17762   +0.04864   -0.07889   -0.20499
 -2.40   +0.30554   +0.17512   +0.04613   -0.08140   -0.20750
 -2.30   +0.30303   +0.17261   +0.04362   -0.08391   -0.21001
 -2.20   +0.30052   +0.17010   +0.04111   -0.08642   -0.21252
 -2.10   +0.29801   +0.16759   +0.03860   -0.08893   -0.21504
 -2.00   +0.29550   +0.16507   +0.03609   -0.09145   -0.21755
 -1.90   +0.29298   +0.16255   +0.03357   -0.09396   -0.22006
 -1.80   +0.29045   +0.16003   +0.03105   -0.09648   -0.22257
 -1.70   +0.28793   +0.15751   +0.02853   -0.09899   -0.22509
 -1.60   +0.28540   +0.15498   +0.02601   -0.10151   -0.22760
 -1.50   +0.28287   +0.15245   +0.02349   -0.10403   -0.23011
 -1.40   +0.28033   +0.14992   +0.02096   -0.10655   -0.23262
 -1.30   +0.27779   +0.14739   +0.01844   -0.10907   -0.23514
 -1.20   +0.27525   +0.14486   +0.01591   -0.11159   -0.23765
 -1.10   +0.27271   +0.14232   +0.01338   -0.11411   -0.24016
 -1.00   +0.27016   +0.13978   +0.01085   -0.11663   -0.24267
 -0.90   +0.26761   +0.13724   +0.00832   -0.11915   -0.24518
 -0.80   +0.26506   +0.13470   +0.00579   -0.12167   -0.24769
 -0.70   +0.26251   +0.13216   +0.00326   -0.12419   -0.25020
 -0.60   +0.25995   +0.12962   +0.00073   -0.12671   -0.25271
 -0.50   +0.25740   +0.12707   -0.00180   -0.12923   -0.25521
 -0.40   +0.25484   +0.12453   -0.00434   -0.13175   -0.25772
 -0.30   +0.25228   +0.12198   -0.00687   -0.13427   -0.26022
 -0.20   +0.24971   +0.11943   -0.00940   -0.13678   -0.26273
 -0.10   +0.24715   +0.11688   -0.01194   -0.13930   -0.26523
 +0.00   +0.24458   +0.11433   -0.01447   -0.14182   -0.26773
 +0.10   +0.24201   +0.11178   -0.01700   -0.14434   -0.27023
 +0.20   +0.23944   +0.10922   -0.01954   -0.14686   -0.27273
 +0.30   +0.23686   +0.10667   -0.02208   -0.14937   -0.27523
 +0.40   +0.23428   +0.10411   -0.02462   -0.15189   -0.27773
 +0.50   +0.23170   +0.10155   -0.02716   -0.15441   -0.28023
 +0.60   +0.22912   +0.09899   -0.02970   -0.15693   -0.28272
 +0.70   +0.22653   +0.09642   -0.03224   -0.15945   -0.28522
 +0.80   +0.22394   +0.09386   -0.03478   -0.16197   -0.28772
 +0.90   +0.22135   +0.09129   -0.03732   -0.16449   -0.29022
 +1.00   +0.21876   +0.08872   -0.03987   -0.16701   -0.29271
 +1.10   +0.21616   +0.08615   -0.04241   -0.16953   -0.29521
 +1.20   +0.21357   +0.08358   -0.04496   -0.17205   -0.29770
 +1.30   +0.21097   +0.08101   -0.04750   -0.17457   -0.30019
 +1.40   +0.20836   +0.07843   -0.05005   -0.17709   -0.30268
 +1.50   +0.20576   +0.07586   -0.05260   -0.17961   -0.30517
 +1.60   +0.20316   +0.07328   -0.05514   -0.18213   -0.30766
 +1.70   +0.20055   +0.07071   -0.05769   -0.18464   -0.31015
 +1.80   +0.19794   +0.06813   -0.06024   -0.18716   -0.31263
 +1.90   +0.19533   +0.06555   -0.06278   -0.18967   -0.31512
 +2.00   +0.19272   +0.06298   -0.06533   -0.19219   -0.31760
 +2.10   +0.19011   +0.06040   -0.06787   -0.19470   -0.32008
 +2.20   +0.18750   +0.05782   -0.07042   -0.19721   -0.32256
 +2.30   +0.18488   +0.05524   -0.07296   -0.19972   -0.32503
 +2.40   +0.18227   +0.05266   -0.07551   -0.20223   -0.32751
 +2.50   +0.17965   +0.05008   -0.07805   -0.20474   -0.32998
 +2.60   +0.17703   +0.04750   -0.08059   -0.20725   -0.33245
 +2.70   +0.17441   +0.04492   -0.08314   -0.20975   -0.33492
 +2.80   +0.17179   +0.04234   -0.08568   -0.21226   -0.33739
 +2.90   +0.16917   +0.03975   -0.08823   -0.21477   -0.33986
 +3.00   +0.16654   +0.03717   -0.09077   -0.21727   -0.34232
 +3.10   +0.16391   +0.03458   -0.09332   -0.21978   -0.34479
 +3.20   +0.16129   +0.03199   -0.09586   -0.22228   -0.34725
 +3.30   +0.15865   +0.02940   -0.09841   -0.22479   -0.34971
 +3.40   +0.15602   +0.02681   -0.10096   -0.22729   -0.35217
 +3.50   +0.15339   +0.02422   -0.10350   -0.22979   -0.35463
 +3.60   +0.15075   +0.02163   -0.10605   -0.23229   -0.35709
 +3.70   +0.14812   +0.01904   -0.10859   -0.23479   -0.35955
 +3.80   +0.14548   +0.01645   -0.11114   -0.23729   -0.36200
 +3.90   +0.14284   +0.01386   -0.11368   -0.23979   -0.36445
 +4.00   +0.14020   +0.01127   -0.11623   -0.24229   -0.36690
 +4.10   +0.13756   +0.00868   -0.11877   -0.24478   -0.36935
 +4.20   +0.13492   +0.00609   -0.12131   -0.24727   -0.37180
 +4.30   +0.13228   +0.00349   -0.12386   -0.24977   -0.37424
 +4.40   +0.12963   +0.00090   -0.12640   -0.25226   -0.37668
 +4.50   +0.12699   -0.00169   -0.12894   -0.25475   -0.37912
 +4.60   +0.12435   -0.00428   -0.13148   -0.25723   -0.38156
 +4.70   +0.12170   -0.00687   -0.13401   -0.25972   -0.38399
 +4.80   +0.11906   -0.00946   -0.13655   -0.26220   -0.38642
 +4.90   +0.11641   -0.01205   -0.13909   -0.26468   -0.38885
 +5.00   +0.11377   -0.01464   -0.14162   -0.26716   -0.39127
 +5.10   +0.11112   -0.01723   -0.14415   -0.26964   -0.39369
 +5.20   +0.10848   -0.01982   -0.14669   -0.27211   -0.39611
 +5.30   +0.10583   -0.02241   -0.14922   -0.27459   -0.39853
 +5.40   +0.10318   -0.02500   -0.15175   -0.27706   -0.40095
 +5.50   +0.10053   -0.02759   -0.15428   -0.27953   -0.40336
 +5.60   +0.09788   -0.03018   -0.15681   -0.28201   -0.40578
 +5.70   +0.09523   -0.03277   -0.15934   -0.28448   -0.40819
 +5.80   +0.09257   -0.03536   -0.16187   -0.28695   -0.41059
 +5.90   +0.08992   -0.03796   -0.16440   -0.28941   -0.41300
 +6.00   +0.08727   -0.04055   -0.16693   -0.29188   -0.41540
 +6.10   +0.08461   -0.04314   -0.16946   -0.29434   -0.41781
 +6.20   +0.08195   -0.04573   -0.17198   -0.29680   -0.42021
 +6.30   +0.07930   -0.04832   -0.17451   -0.29926   -0.42260
 +6.40   +0.07664   -0.05091   -0.17703   -0.30172   -0.42500
 +6.50   +0.07399   -0.05350   -0.17956   -0.30418   -0.42739
 +6.60   +0.07133   -0.05609   -0.18208   -0.30663   -0.42977
 +6.70   +0.06867   -0.05868   -0.18460   -0.30909   -0.43216
 +6.80   +0.06602   -0.06126   -0.18712   -0.31154   -0.43454
 +6.90   +0.06336   -0.06385   -0.18963   -0.31398   -0.43692
 +7.00   +0.06070   -0.06643   -0.19215   -0.31643   -0.43929
 +7.10   +0.05805   -0.06902   -0.19466   -0.31887   -0.44167
 +7.20   +0.05539   -0.07160   -0.19717   -0.32131   -0.44404
 +7.30   +0.05274   -0.07418   -0.19968   -0.32375   -0.44640
 +7.40   +0.05008   -0.07676   -0.20219   -0.32618   -0.44876
 +7.50   +0.04743   -0.07934   -0.20469   -0.32861   -0.45112
 +7.60   +0.04478   -0.08192   -0.20719   -0.33104   -0.45347
 +7.70   +0.04212   -0.08449   -0.20969   -0.33347   -0.45583
 +7.80   +0.03947   -0.08707   -0.21220   -0.33589   -0.45818
 +7.90   +0.03681   -0.08965   -0.21470   -0.33831   -0.46052
 +8.00   +0.03416   -0.09223   -0.21719   -0.34074   -0.46287
 +8.10   +0.03150   -0.09480   -0.21969   -0.34316   -0.46521
 +8.20   +0.02885   -0.09738   -0.22219   -0.34557   -0.46755
 +8.30   +0.02619   -0.09995   -0.22468   -0.34799   -0.46989
 +8.40   +0.02354   -0.10252   -0.22717   -0.35040   -0.47222
 +8.50   +0.02088   -0.10510   -0.22967   -0.35281   -0.47455
 +8.60   +0.01823   -0.10767   -0.23216   -0.35522   -0.47687
 +8.70   +0.01557   -0.11024   -0.23464   -0.35763   -0.47920
 +8.80   +0.01292   -0.11281   -0.23713   -0.36003   -0.48152
 +8.90   +0.01026   -0.11538   -0.23961   -0.36243   -0.48384
 +9.00   +0.00761   -0.11794   -0.24210   -0.36483   -0.48615
 +9.10   +0.00496   -0.12051   -0.24458   -0.36722   -0.48846
 +9.20   +0.00230   -0.12307   -0.24705   -0.36961   -0.49076
 +9.30   -0.00035   -0.12564   -0.24953   -0.37200   -0.49307
 +9.40   -0.00300   -0.12820   -0.25200   -0.37439   -0.49536
 +9.50   -0.00565   -0.13076   -0.25447   -0.37677   -0.49766
 +9.60   -0.00829   -0.13331   -0.25694   -0.37915   -0.49995
 +9.70   -0.01094   -0.13587   -0.25940   -0.38152   -0.50224
 +9.80   -0.01358   -0.13842   -0.26186   -0.38390   -0.50452
 +9.90   -0.01623   -0.14097   -0.26432   -0.38627   -0.50680
+10.00   -0.01887   -0.14352   -0.26678   -0.38863   -0.50907
+10.10   -0.02151   -0.14607   -0.26923   -0.39099   -0.51134
+10.20   -0.02415   -0.14861   -0.27168   -0.39335   -0.51361
+10.30   -0.02679   -0.15116   -0.27413   -0.39570   -0.51587
+10.40   -0.02943   -0.15370   -0.27658   -0.39806   -0.51813
+10.50   -0.03206   -0.15624   -0.27902   -0.40041   -0.52038
+10.60   -0.03470   -0.15878   -0.28147   -0.40275   -0.52263
+10.70   -0.03734   -0.16131   -0.28391   -0.40510   -0.52488
+10.80   -0.03997   -0.16385   -0.28634   -0.40744   -0.52712
+10.90   -0.04260   -0.16638   -0.28878   -0.40977   -0.52936
+11.00   -0.04524   -0.16891   -0.29121   -0.41211   -0.53160
+11.10   -0.04787   -0.17145   -0.29364   -0.41444   -0.53383
+11.20   -0.05050   -0.17397   -0.29607   -0.41676   -0.53606
+11.30   -0.05313   -0.17650   -0.29849   -0.41909   -0.53829
+11.40   -0.05576   -0.17903   -0.30092   -0.42141   -0.54051
+11.50   -0.05839   -0.18155   -0.30334   -0.42373   -0.54273
+11.60   -0.06101   -0.18408   -0.30576   -0.42605   -0.54494
+11.70   -0.06364   -0.18660   -0.30817   -0.42836   -0.54715
+11.80   -0.06627   -0.18912   -0.31059   -0.43067   -0.54936
+11.90   -0.06889   -0.19163   -0.31300   -0.43297   -0.55156
+12.00   -0.07151   -0.19415   -0.31541   -0.43528   -0.55376
+12.10   -0.07414   -0.19667   -0.31782   -0.43758   -0.55596
+12.20   -0.07676   -0.19918   -0.32022   -0.43988   -0.55815
+12.30   -0.07938   -0.20169   -0.32262   -0.44217   -0.56033
+12.40   -0.08200   -0.20420   -0.32502   -0.44446   -0.56252
+12.50   -0.08462   -0.20671   -0.32742   -0.44675   -0.56470


==> figs/ch03_acft/test2_cd_vs_alpha__beta.txt <==
 -5.00   +0.12054   +0.12086   +0.12181   +0.12334   +0.12546
 -4.90   +0.12070   +0.12102   +0.12196   +0.12349   +0.12561
 -4.80   +0.12086   +0.12118   +0.12212   +0.12365   +0.12576
 -4.70   +0.12103   +0.12135   +0.12229   +0.12382   +0.12592
 -4.60   +0.12121   +0.12153   +0.12247   +0.12399   +0.12609
 -4.50   +0.12140   +0.12172   +0.12266   +0.12417   +0.12627
 -4.40   +0.12159   +0.12191   +0.12285   +0.12436   +0.12645
 -4.30   +0.12180   +0.12211   +0.12305   +0.12456   +0.12664
 -4.20   +0.12201   +0.12232   +0.12325   +0.12476   +0.12684
 -4.10   +0.12222   +0.12254   +0.12347   +0.12497   +0.12705
 -4.00   +0.12245   +0.12277   +0.12369   +0.12519   +0.12726
 -3.90   +0.12268   +0.12300   +0.12392   +0.12542   +0.12748
 -3.80   +0.12292   +0.12324   +0.12416   +0.12565   +0.12771
 -3.70   +0.12317   +0.12349   +0.12440   +0.12589   +0.12794
 -3.60   +0.12343   +0.12374   +0.12466   +0.12614   +0.12818
 -3.50   +0.12369   +0.12400   +0.12492   +0.12640   +0.12843
 -3.40   +0.12396   +0.12427   +0.12518   +0.12666   +0.12869
 -3.30   +0.12424   +0.12455   +0.12546   +0.12693   +0.12895
 -3.20   +0.12453   +0.12484   +0.12574   +0.12721   +0.12923
 -3.10   +0.12482   +0.12513   +0.12603   +0.12749   +0.12950
 -3.00   +0.12512   +0.12543   +0.12633   +0.12779   +0.12979
 -2.90   +0.12543   +0.12574   +0.12663   +0.12809   +0.13008
 -2.80   +0.12575   +0.12605   +0.12694   +0.12839   +0.13038
 -2.70   +0.12607   +0.12638   +0.12726   +0.12871   +0.13069
 -2.60   +0.12640   +0.12671   +0.12759   +0.12903   +0.13100
 -2.50   +0.12674   +0.12704   +0.12792   +0.12936   +0.13132
 -2.40   +0.12709   +0.12739   +0.12827   +0.12969   +0.13165
 -2.30   +0.12744   +0.12774   +0.12861   +0.13004   +0.13199
 -2.20   +0.12780   +0.12810   +0.12897   +0.13039   +0.13233
 -2.10   +0.12817   +0.12847   +0.12933   +0.13074   +0.13268
 -2.00   +0.12854   +0.12884   +0.12970   +0.13111   +0.13303
 -1.90   +0.12893   +0.12922   +0.13008   +0.13148   +0.13340
 -1.80   +0.12932   +0.12961   +0.13047   +0.13186   +0.13377
 -1.70   +0.12971   +0.13001   +0.13086   +0.13225   +0.13414
 -1.60   +0.13012   +0.13041   +0.13126   +0.13264   +0.13453
 -1.50   +0.13053   +0.13082   +0.13166   +0.13304   +0.13492
 -1.40   +0.13095   +0.13124   +0.13208   +0.13345   +0.13532
 -1.30   +0.13138   +0.13167   +0.13250   +0.13386   +0.13572
 -1.20   +0.13181   +0.13210   +0.13293   +0.13429   +0.13614
 -1.10   +0.13226   +0.13254   +0.13337   +0.13472   +0.13656
 -1.00   +0.13271   +0.13299   +0.13381   +0.13515   +0.13698
 -0.90   +0.13316   +0.13345   +0.13426   +0.13560   +0.13742
 -0.80   +0.13363   +0.13391   +0.13472   +0.13605   +0.13786
 -0.70   +0.13410   +0.13438   +0.13518   +0.13651   +0.13831
 -0.60   +0.13458   +0.13486   +0.13566   +0.13697   +0.13876
 -0.50   +0.13507   +0.13534   +0.13614   +0.13745   +0.13922
 -0.40   +0.13556   +0.13584   +0.13663   +0.13793   +0.13969
 -0.30   +0.13606   +0.13634   +0.13712   +0.13841   +0.14017
 -0.20   +0.13657   +0.13684   +0.13762   +0.13891   +0.14065
 -0.10   +0.13709   +0.13736   +0.13813   +0.13941   +0.14115
 +0.00   +0.13761   +0.13788   +0.13865   +0.13992   +0.14164
 +0.10   +0.13814   +0.13841   +0.13917   +0.14043   +0.14215
 +0.20   +0.13868   +0.13894   +0.13970   +0.14096   +0.14266
 +0.30   +0.13922   +0.13949   +0.14024   +0.14149   +0.14318
 +0.40   +0.13978   +0.14004   +0.14079   +0.14202   +0.14370
 +0.50   +0.14033   +0.14059   +0.14134   +0.14257   +0.14423
 +0.60   +0.14090   +0.14116   +0.14190   +0.14312   +0.14477
 +0.70   +0.14147   +0.14173   +0.14247   +0.14367   +0.14532
 +0.80   +0.14205   +0.14231   +0.14304   +0.14424   +0.14587
 +0.90   +0.14264   +0.14289   +0.14362   +0.14481   +0.14643
 +1.00   +0.14324   +0.14348   +0.14421   +0.14539   +0.14699
 +1.10   +0.14384   +0.14408   +0.14480   +0.14597   +0.14757
 +1.20   +0.14445   +0.14469   +0.14540   +0.14656   +0.14814
 +1.30   +0.14506   +0.14530   +0.14601   +0.14716   +0.14873
 +1.40   +0.14568   +0.14592   +0.14663   +0.14777   +0.14932
 +1.50   +0.14631   +0.14655   +0.14725   +0.14838   +0.14992
 +1.60   +0.14695   +0.14719   +0.14788   +0.14900   +0.15053
 +1.70   +0.14760   +0.14783   +0.14851   +0.14963   +0.15114
 +1.80   +0.14825   +0.14848   +0.14916   +0.15026   +0.15176
 +1.90   +0.14891   +0.14913   +0.14981   +0.15090   +0.15239
 +2.00   +0.14957   +0.14979   +0.15047   +0.15155   +0.15302
 +2.10   +0.15024   +0.15046   +0.15113   +0.15220   +0.15366
 +2.20   +0.15092   +0.15114   +0.15180   +0.15286   +0.15431
 +2.30   +0.15161   +0.15183   +0.15248   +0.15353   +0.15496
 +2.40   +0.15230   +0.15252   +0.15317   +0.15421   +0.15562
 +2.50   +0.15300   +0.15321   +0.15386   +0.15489   +0.15629
 +2.60   +0.15371   +0.15392   +0.15456   +0.15558   +0.15697
 +2.70   +0.15442   +0.15463   +0.15526   +0.15627   +0.15765
 +2.80   +0.15514   +0.15535   +0.15597   +0.15697   +0.15833
 +2.90   +0.15587   +0.15607   +0.15669   +0.15768   +0.15902
 +3.00   +0.15660   +0.15680   +0.15741   +0.15839   +0.15972
 +3.10   +0.15734   +0.15754   +0.15815   +0.15911   +0.16043
 +3.20   +0.15809   +0.15829   +0.15888   +0.15984   +0.16114
 +3.30   +0.15885   +0.15904   +0.15963   +0.16057   +0.16186
 +3.40   +0.15961   +0.15979   +0.16038   +0.16131   +0.16258
 +3.50   +0.16037   +0.16056   +0.16114   +0.16206   +0.16332
 +3.60   +0.16115   +0.16133   +0.16190   +0.16281   +0.16405
 +3.70   +0.16193   +0.16211   +0.16267   +0.16357   +0.16480
 +3.80   +0.16271   +0.16289   +0.16345   +0.16433   +0.16555
 +3.90   +0.16351   +0.16368   +0.16423   +0.16511   +0.16630
 +4.00   +0.16431   +0.16448   +0.16502   +0.16588   +0.16707
 +4.10   +0.16511   +0.16528   +0.16582   +0.16667   +0.16784
 +4.20   +0.16593   +0.16609   +0.16662   +0.16746   +0.16861
 +4.30   +0.16675   +0.16691   +0.16743   +0.16826   +0.16939
 +4.40   +0.16757   +0.16774   +0.16825   +0.16906   +0.17018
 +4.50   +0.16841   +0.16857   +0.16907   +0.16987   +0.17098
 +4.60   +0.16924   +0.16940   +0.16990   +0.17069   +0.17178
 +4.70   +0.17009   +0.17025   +0.17073   +0.17151   +0.17258
 +4.80   +0.17094   +0.17110   +0.17158   +0.17234   +0.17340
 +4.90   +0.17180   +0.17195   +0.17242   +0.17318   +0.17422
 +5.00   +0.17267   +0.17282   +0.17328   +0.17402   +0.17504
 +5.10   +0.17354   +0.17369   +0.17414   +0.17487   +0.17587
 +5.20   +0.17442   +0.17456   +0.17501   +0.17573   +0.17671
 +5.30   +0.17530   +0.17544   +0.17588   +0.17659   +0.17755
 +5.40   +0.17619   +0.17633   +0.17676   +0.17745   +0.17840
 +5.50   +0.17709   +0.17722   +0.17765   +0.17833   +0.17926
 +5.60   +0.17799   +0.17812   +0.17854   +0.17921   +0.18012
 +5.70   +0.17890   +0.17903   +0.17943   +0.18009   +0.18098
 +5.80   +0.17981   +0.17994   +0.18034   +0.18098   +0.18185
 +5.90   +0.18073   +0.18086   +0.18125   +0.18188   +0.18273
 +6.00   +0.18165   +0.18178   +0.18216   +0.18278   +0.18362
 +6.10   +0.18259   +0.18271   +0.18308   +0.18369   +0.18450
 +6.20   +0.18352   +0.18365   +0.18401   +0.18460   +0.18540
 +6.30   +0.18447   +0.18459   +0.18494   +0.18552   +0.18630
 +6.40   +0.18542   +0.18554   +0.18588   +0.18645   +0.18721
 +6.50   +0.18637   +0.18649   +0.18683   +0.18738   +0.18812
 +6.60   +0.18734   +0.18745   +0.18778   +0.18832   +0.18904
 +6.70   +0.18830   +0.18842   +0.18874   +0.18926   +0.18996
 +6.80   +0.18928   +0.18939   +0.18970   +0.19021   +0.19089
 +6.90   +0.19026   +0.19037   +0.19067   +0.19117   +0.19183
 +7.00   +0.19125   +0.19135   +0.19164   +0.19213   +0.19277
 +7.10   +0.19224   +0.19234   +0.19262   +0.19310   +0.19371
 +7.20   +0.19324   +0.19334   +0.19361   +0.19407   +0.19467
 +7.30   +0.19424   +0.19434   +0.19460   +0.19505   +0.19562
 +7.40   +0.19525   +0.19535   +0.19560   +0.19603   +0.19659
 +7.50   +0.19627   +0.19636   +0.19661   +0.19702   +0.19756
 +7.60   +0.19729   +0.19738   +0.19762   +0.19802   +0.19853
 +7.70   +0.19832   +0.19840   +0.19863   +0.19902   +0.19951
 +7.80   +0.19935   +0.19943   +0.19965   +0.20002   +0.20050
 +7.90   +0.20039   +0.20047   +0.20068   +0.20103   +0.20149
 +8.00   +0.20143   +0.20151   +0.20171   +0.20205   +0.20248
 +8.10   +0.20248   +0.20255   +0.20274   +0.20307   +0.20348
 +8.20   +0.20353   +0.20360   +0.20379   +0.20410   +0.20449
 +8.30   +0.20459   +0.20466   +0.20483   +0.20513   +0.20550
 +8.40   +0.20566   +0.20572   +0.20589   +0.20616   +0.20651
 +8.50   +0.20673   +0.20679   +0.20694   +0.20721   +0.20753
 +8.60   +0.20780   +0.20786   +0.20801   +0.20825   +0.20856
 +8.70   +0.20888   +0.20893   +0.20907   +0.20931   +0.20959
 +8.80   +0.20997   +0.21002   +0.21015   +0.21036   +0.21063
 +8.90   +0.21106   +0.21110   +0.21123   +0.21143   +0.21167
 +9.00   +0.21216   +0.21220   +0.21231   +0.21250   +0.21271
 +9.10   +0.21326   +0.21330   +0.21340   +0.21357   +0.21376
 +9.20   +0.21437   +0.21440   +0.21449   +0.21465   +0.21482
 +9.30   +0.21548   +0.21551   +0.21559   +0.21573   +0.21588
 +9.40   +0.21660   +0.21662   +0.21670   +0.21682   +0.21695
 +9.50   +0.21772   +0.21774   +0.21781   +0.21791   +0.21802
 +9.60   +0.21885   +0.21887   +0.21892   +0.21901   +0.21910
 +9.70   +0.21998   +0.22000   +0.22005   +0.22012   +0.22018
 +9.80   +0.22112   +0.22113   +0.22117   +0.22123   +0.22126
 +9.90   +0.22227   +0.22227   +0.22230   +0.22234   +0.22236
+10.00   +0.22341   +0.22342   +0.22344   +0.22346   +0.22345
+10.10   +0.22457   +0.22457   +0.22458   +0.22458   +0.22455
+10.20   +0.22573   +0.22573   +0.22572   +0.22571   +0.22566
+10.30   +0.22689   +0.22689   +0.22687   +0.22684   +0.22677
+10.40   +0.22806   +0.22805   +0.22803   +0.22798   +0.22789
+10.50   +0.22923   +0.22922   +0.22919   +0.22913   +0.22901
+10.60   +0.23041   +0.23039   +0.23035   +0.23027   +0.23013
+10.70   +0.23159   +0.23157   +0.23152   +0.23142   +0.23126
+10.80   +0.23278   +0.23276   +0.23269   +0.23258   +0.23239
+10.90   +0.23397   +0.23394   +0.23387   +0.23374   +0.23353
+11.00   +0.23517   +0.23514   +0.23505   +0.23491   +0.23467
+11.10   +0.23637   +0.23633   +0.23624   +0.23607   +0.23582
+11.20   +0.23757   +0.23753   +0.23743   +0.23725   +0.23697
+11.30   +0.23878   +0.23874   +0.23862   +0.23843   +0.23812
+11.40   +0.23999   +0.23995   +0.23982   +0.23961   +0.23928
+11.50   +0.24121   +0.24116   +0.24102   +0.24079   +0.24044
+11.60   +0.24243   +0.24238   +0.24223   +0.24198   +0.24161
+11.70   +0.24366   +0.24360   +0.24344   +0.24318   +0.24278
+11.80   +0.24489   +0.24483   +0.24466   +0.24438   +0.24395
+11.90   +0.24612   +0.24606   +0.24588   +0.24558   +0.24513
+12.00   +0.24736   +0.24729   +0.24710   +0.24678   +0.24631
+12.10   +0.24860   +0.24853   +0.24833   +0.24799   +0.24750
+12.20   +0.24985   +0.24977   +0.24956   +0.24921   +0.24869
+12.30   +0.25110   +0.25102   +0.25079   +0.25042   +0.24988
+12.40   +0.25235   +0.25227   +0.25203   +0.25165   +0.25108
+12.50   +0.25361   +0.25352   +0.25328   +0.25287   +0.25228


==> figs/ch03_acft/test2_cd_vs_cl__beta.txt <==
   +0.17656   +0.12054   +0.17621   +0.12086   +0.17521   +0.12181   +0.17353   +0.12334   +0.17120   +0.12546
   +0.18411   +0.12070   +0.18375   +0.12102   +0.18271   +0.12196   +0.18096   +0.12349   +0.17853   +0.12561
   +0.19166   +0.12086   +0.19129   +0.12118   +0.19020   +0.12212   +0.18838   +0.12365   +0.18586   +0.12576
   +0.19920   +0.12103   +0.19882   +0.12135   +0.19769   +0.12229   +0.19580   +0.12382   +0.19319   +0.12592
   +0.20675   +0.12121   +0.20635   +0.12153   +0.20518   +0.12247   +0.20322   +0.12399   +0.20051   +0.12609
   +0.21429   +0.12140   +0.21388   +0.12172   +0.21266   +0.12266   +0.21064   +0.12417   +0.20783   +0.12627
   +0.22182   +0.12159   +0.22140   +0.12191   +0.22014   +0.12285   +0.21805   +0.12436   +0.21515   +0.12645
   +0.22936   +0.12180   +0.22892   +0.12211   +0.22762   +0.12305   +0.22546   +0.12456   +0.22247   +0.12664
   +0.23689   +0.12201   +0.23644   +0.12232   +0.23510   +0.12325   +0.23287   +0.12476   +0.22978   +0.12684
   +0.24442   +0.12222   +0.24396   +0.12254   +0.24257   +0.12347   +0.24027   +0.12497   +0.23709   +0.12705
   +0.25195   +0.12245   +0.25147   +0.12277   +0.25004   +0.12369   +0.24768   +0.12519   +0.24440   +0.12726
   +0.25947   +0.12268   +0.25898   +0.12300   +0.25751   +0.12392   +0.25508   +0.12542   +0.25170   +0.12748
   +0.26699   +0.12292   +0.26649   +0.12324   +0.26498   +0.12416   +0.26247   +0.12565   +0.25900   +0.12771
   +0.27451   +0.12317   +0.27399   +0.12349   +0.27244   +0.12440   +0.26987   +0.12589   +0.26630   +0.12794
   +0.28203   +0.12343   +0.28149   +0.12374   +0.27990   +0.12466   +0.27726   +0.12614   +0.27360   +0.12818
   +0.28954   +0.12369   +0.28900   +0.12400   +0.28736   +0.12492   +0.28465   +0.12640   +0.28090   +0.12843
   +0.29705   +0.12396   +0.29649   +0.12427   +0.29482   +0.12518   +0.29204   +0.12666   +0.28819   +0.12869
   +0.30456   +0.12424   +0.30399   +0.12455   +0.30227   +0.12546   +0.29942   +0.12693   +0.29548   +0.12895
   +0.31207   +0.12453   +0.31148   +0.12484   +0.30972   +0.12574   +0.30681   +0.12721   +0.30277   +0.12923
   +0.31957   +0.12482   +0.31897   +0.12513   +0.31717   +0.12603   +0.31419   +0.12749   +0.31005   +0.12950
   +0.32707   +0.12512   +0.32646   +0.12543   +0.32462   +0.12633   +0.32157   +0.12779   +0.31733   +0.12979
   +0.33457   +0.12543   +0.33394   +0.12574   +0.33206   +0.12663   +0.32894   +0.12809   +0.32461   +0.13008
   +0.34207   +0.12575   +0.34143   +0.12605   +0.33950   +0.12694   +0.33631   +0.12839   +0.33189   +0.13038
   +0.34956   +0.12607   +0.34891   +0.12638   +0.34694   +0.12726   +0.34369   +0.12871   +0.33917   +0.13069
   +0.35706   +0.12640   +0.35639   +0.12671   +0.35438   +0.12759   +0.35105   +0.12903   +0.34644   +0.13100
   +0.36455   +0.12674   +0.36386   +0.12704   +0.36181   +0.12792   +0.35842   +0.12936   +0.35371   +0.13132
   +0.37203   +0.12709   +0.37134   +0.12739   +0.36925   +0.12827   +0.36579   +0.12969   +0.36098   +0.13165
   +0.37952   +0.12744   +0.37881   +0.12774   +0.37668   +0.12861   +0.37315   +0.13004   +0.36825   +0.13199
   +0.38701   +0.12780   +0.38629   +0.12810   +0.38412   +0.12897   +0.38052   +0.13039   +0.37552   +0.13233
   +0.39450   +0.12817   +0.39376   +0.12847   +0.39155   +0.12933   +0.38788   +0.13074   +0.38279   +0.13268
   +0.40199   +0.12854   +0.40124   +0.12884   +0.39898   +0.12970   +0.39525   +0.13111   +0.39006   +0.13303
   +0.40947   +0.12893   +0.40871   +0.12922   +0.40641   +0.13008   +0.40261   +0.13148   +0.39733   +0.13340
   +0.41696   +0.12932   +0.41618   +0.12961   +0.41384   +0.13047   +0.40997   +0.13186   +0.40460   +0.13377
   +0.42444   +0.12971   +0.42365   +0.13001   +0.42127   +0.13086   +0.41733   +0.13225   +0.41186   +0.13414
   +0.43192   +0.13012   +0.43111   +0.13041   +0.42870   +0.13126   +0.42469   +0.13264   +0.41912   +0.13453
   +0.43940   +0.13053   +0.43858   +0.13082   +0.43612   +0.13166   +0.43204   +0.13304   +0.42638   +0.13492
   +0.44688   +0.13095   +0.44604   +0.13124   +0.44354   +0.13208   +0.43940   +0.13345   +0.43364   +0.13532
   +0.45435   +0.13138   +0.45350   +0.13167   +0.45096   +0.13250   +0.44675   +0.13386   +0.44090   +0.13572
   +0.46182   +0.13181   +0.46096   +0.13210   +0.45838   +0.13293   +0.45409   +0.13429   +0.44815   +0.13614
   +0.46929   +0.13226   +0.46841   +0.13254   +0.46579   +0.13337   +0.46144   +0.13472   +0.45540   +0.13656
   +0.47676   +0.13271   +0.47586   +0.13299   +0.47320   +0.13381   +0.46878   +0.13515   +0.46265   +0.13698
   +0.48422   +0.13316   +0.48331   +0.13345   +0.48061   +0.13426   +0.47612   +0.13560   +0.46989   +0.13742
   +0.49167   +0.13363   +0.49075   +0.13391   +0.48801   +0.13472   +0.48345   +0.13605   +0.47713   +0.13786
   +0.49913   +0.13410   +0.49819   +0.13438   +0.49541   +0.13518   +0.49078   +0.13651   +0.48436   +0.13831
   +0.50657   +0.13458   +0.50563   +0.13486   +0.50280   +0.13566   +0.49811   +0.13697   +0.49160   +0.13876
   +0.51402   +0.13507   +0.51306   +0.13534   +0.51019   +0.13614   +0.50543   +0.13745   +0.49882   +0.13922
   +0.52146   +0.13556   +0.52048   +0.13584   +0.51758   +0.13663   +0.51275   +0.13793   +0.50604   +0.13969
   +0.52889   +0.13606   +0.52790   +0.13634   +0.52496   +0.13712   +0.52006   +0.13841   +0.51326   +0.14017
   +0.53632   +0.13657   +0.53532   +0.13684   +0.53233   +0.13762   +0.52736   +0.13891   +0.52047   +0.14065
   +0.54374   +0.13709   +0.54273   +0.13736   +0.53970   +0.13813   +0.53467   +0.13941   +0.52768   +0.14115
   +0.55116   +0.13761   +0.55013   +0.13788   +0.54706   +0.13865   +0.54196   +0.13992   +0.53488   +0.14164
   +0.55857   +0.13814   +0.55753   +0.13841   +0.55442   +0.13917   +0.54925   +0.14043   +0.54208   +0.14215
   +0.56598   +0.13868   +0.56493   +0.13894   +0.56178   +0.13970   +0.55654   +0.14096   +0.54927   +0.14266
   +0.57339   +0.13922   +0.57232   +0.13949   +0.56913   +0.14024   +0.56383   +0.14149   +0.55647   +0.14318
   +0.58080   +0.13978   +0.57972   +0.14004   +0.57648   +0.14079   +0.57111   +0.14202   +0.56366   +0.14370
   +0.58821   +0.14033   +0.58711   +0.14059   +0.58383   +0.14134   +0.57839   +0.14257   +0.57085   +0.14423
   +0.59561   +0.14090   +0.59450   +0.14116   +0.59118   +0.14190   +0.58567   +0.14312   +0.57803   +0.14477
   +0.60301   +0.14147   +0.60188   +0.14173   +0.59853   +0.14247   +0.59295   +0.14367   +0.58522   +0.14532
   +0.61040   +0.14205   +0.60926   +0.14231   +0.60587   +0.14304   +0.60023   +0.14424   +0.59240   +0.14587
   +0.61779   +0.14264   +0.61664   +0.14289   +0.61321   +0.14362   +0.60750   +0.14481   +0.59957   +0.14643
   +0.62518   +0.14324   +0.62402   +0.14348   +0.62054   +0.14421   +0.61476   +0.14539   +0.60675   +0.14699
   +0.63257   +0.14384   +0.63139   +0.14408   +0.62787   +0.14480   +0.62203   +0.14597   +0.61391   +0.14757
   +0.63995   +0.14445   +0.63875   +0.14469   +0.63520   +0.14540   +0.62928   +0.14656   +0.62108   +0.14814
   +0.64732   +0.14506   +0.64612   +0.14530   +0.64252   +0.14601   +0.63654   +0.14716   +0.62824   +0.14873
   +0.65469   +0.14568   +0.65347   +0.14592   +0.64984   +0.14663   +0.64379   +0.14777   +0.63540   +0.14932
   +0.66206   +0.14631   +0.66083   +0.14655   +0.65715   +0.14725   +0.65103   +0.14838   +0.64255   +0.14992
   +0.66942   +0.14695   +0.66817   +0.14719   +0.66446   +0.14788   +0.65827   +0.14900   +0.64970   +0.15053
   +0.67678   +0.14760   +0.67552   +0.14783   +0.67176   +0.14851   +0.66551   +0.14963   +0.65684   +0.15114
   +0.68413   +0.14825   +0.68285   +0.14848   +0.67905   +0.14916   +0.67274   +0.15026   +0.66397   +0.15176
   +0.69147   +0.14891   +0.69018   +0.14913   +0.68634   +0.14981   +0.67996   +0.15090   +0.67110   +0.15239
   +0.69881   +0.14957   +0.69751   +0.14979   +0.69363   +0.15047   +0.68718   +0.15155   +0.67823   +0.15302
   +0.70614   +0.15024   +0.70483   +0.15046   +0.70091   +0.15113   +0.69439   +0.15220   +0.68535   +0.15366
   +0.71346   +0.15092   +0.71214   +0.15114   +0.70818   +0.15180   +0.70159   +0.15286   +0.69246   +0.15431
   +0.72078   +0.15161   +0.71944   +0.15183   +0.71544   +0.15248   +0.70879   +0.15353   +0.69956   +0.15496
   +0.72809   +0.15230   +0.72674   +0.15252   +0.72270   +0.15317   +0.71598   +0.15421   +0.70666   +0.15562
   +0.73540   +0.15300   +0.73403   +0.15321   +0.72995   +0.15386   +0.72316   +0.15489   +0.71375   +0.15629
   +0.74269   +0.15371   +0.74131   +0.15392   +0.73719   +0.15456   +0.73034   +0.15558   +0.72084   +0.15697
   +0.74999   +0.15442   +0.74860   +0.15463   +0.74443   +0.15526   +0.73751   +0.15627   +0.72792   +0.15765
   +0.75728   +0.15514   +0.75587   +0.15535   +0.75167   +0.15597   +0.74469   +0.15697   +0.73500   +0.15833
   +0.76457   +0.15587   +0.76315   +0.15607   +0.75890   +0.15669   +0.75185   +0.15768   +0.74207   +0.15902
   +0.77185   +0.15660   +0.77042   +0.15680   +0.76613   +0.15741   +0.75902   +0.15839   +0.74914   +0.15972
   +0.77913   +0.15734   +0.77768   +0.15754   +0.77336   +0.15815   +0.76618   +0.15911   +0.75621   +0.16043
   +0.78640   +0.15809   +0.78494   +0.15829   +0.78058   +0.15888   +0.77333   +0.15984   +0.76327   +0.16114
   +0.79367   +0.15885   +0.79220   +0.15904   +0.78780   +0.15963   +0.78048   +0.16057   +0.77033   +0.16186
   +0.80094   +0.15961   +0.79945   +0.15979   +0.79501   +0.16038   +0.78763   +0.16131   +0.77738   +0.16258
   +0.80820   +0.16037   +0.80670   +0.16056   +0.80221   +0.16114   +0.79477   +0.16206   +0.78443   +0.16332
   +0.81545   +0.16115   +0.81394   +0.16133   +0.80941   +0.16190   +0.80190   +0.16281   +0.79147   +0.16405
   +0.82270   +0.16193   +0.82118   +0.16211   +0.81661   +0.16267   +0.80903   +0.16357   +0.79851   +0.16480
   +0.82994   +0.16271   +0.82840   +0.16289   +0.82380   +0.16345   +0.81616   +0.16433   +0.80554   +0.16555
   +0.83718   +0.16351   +0.83563   +0.16368   +0.83098   +0.16423   +0.82327   +0.16511   +0.81257   +0.16630
   +0.84441   +0.16431   +0.84284   +0.16448   +0.83816   +0.16502   +0.83038   +0.16588   +0.81959   +0.16707
   +0.85163   +0.16511   +0.85005   +0.16528   +0.84533   +0.16582   +0.83749   +0.16667   +0.82660   +0.16784
   +0.85885   +0.16593   +0.85726   +0.16609   +0.85249   +0.16662   +0.84459   +0.16746   +0.83361   +0.16861
   +0.86606   +0.16675   +0.86445   +0.16691   +0.85965   +0.16743   +0.85168   +0.16826   +0.84061   +0.16939
   +0.87326   +0.16757   +0.87164   +0.16774   +0.86680   +0.16825   +0.85876   +0.16906   +0.84760   +0.17018
   +0.88045   +0.16841   +0.87882   +0.16857   +0.87394   +0.16907   +0.86584   +0.16987   +0.85458   +0.17098
   +0.88764   +0.16924   +0.88600   +0.16940   +0.88107   +0.16990   +0.87290   +0.17069   +0.86156   +0.17178
   +0.89482   +0.17009   +0.89316   +0.17025   +0.88819   +0.17073   +0.87996   +0.17151   +0.86853   +0.17258
   +0.90199   +0.17094   +0.90032   +0.17110   +0.89531   +0.17158   +0.88702   +0.17234   +0.87549   +0.17340
   +0.90915   +0.17180   +0.90746   +0.17195   +0.90242   +0.17242   +0.89406   +0.17318   +0.88244   +0.17422
   +0.91630   +0.17267   +0.91460   +0.17282   +0.90952   +0.17328   +0.90109   +0.17402   +0.88938   +0.17504
   +0.92344   +0.17354   +0.92174   +0.17369   +0.91661   +0.17414   +0.90812   +0.17487   +0.89632   +0.17587
   +0.93058   +0.17442   +0.92886   +0.17456   +0.92370   +0.17501   +0.91514   +0.17573   +0.90325   +0.17671
   +0.93772   +0.17530   +0.93598   +0.17544   +0.93078   +0.17588   +0.92216   +0.17659   +0.91018   +0.17755
   +0.94485   +0.17619   +0.94310   +0.17633   +0.93786   +0.17676   +0.92917   +0.17745   +0.91710   +0.17840
   +0.95197   +0.17709   +0.95021   +0.17722   +0.94493   +0.17765   +0.93618   +0.17833   +0.92402   +0.17926
   +0.95909   +0.17799   +0.95732   +0.17812   +0.95200   +0.17854   +0.94318   +0.17921   +0.93093   +0.18012
   +0.96620   +0.17890   +0.96442   +0.17903   +0.95906   +0.17943   +0.95018   +0.18009   +0.93784   +0.18098
   +0.97331   +0.17981   +0.97151   +0.17994   +0.96611   +0.18034   +0.95717   +0.18098   +0.94474   +0.18185
   +0.98041   +0.18073   +0.97860   +0.18086   +0.97316   +0.18125   +0.96415   +0.18188   +0.95163   +0.18273
   +0.98750   +0.18165   +0.98568   +0.18178   +0.98020   +0.18216   +0.97113   +0.18278   +0.95852   +0.18362
   +0.99459   +0.18259   +0.99275   +0.18271   +0.98724   +0.18308   +0.97810   +0.18369   +0.96540   +0.18450
   +1.00167   +0.18352   +0.99982   +0.18365   +0.99426   +0.18401   +0.98506   +0.18460   +0.97227   +0.18540
   +1.00874   +0.18447   +1.00688   +0.18459   +1.00128   +0.18494   +0.99202   +0.18552   +0.97913   +0.18630
   +1.01581   +0.18542   +1.01393   +0.18554   +1.00830   +0.18588   +0.99896   +0.18645   +0.98599   +0.18721
   +1.02286   +0.18637   +1.02097   +0.18649   +1.01530   +0.18683   +1.00590   +0.18738   +0.99284   +0.18812
   +1.02991   +0.18734   +1.02800   +0.18745   +1.02230   +0.18778   +1.01284   +0.18832   +0.99969   +0.18904
   +1.03695   +0.18830   +1.03503   +0.18842   +1.02928   +0.18874   +1.01976   +0.18926   +1.00652   +0.18996
   +1.04398   +0.18928   +1.04205   +0.18939   +1.03626   +0.18970   +1.02668   +0.19021   +1.01335   +0.19089
   +1.05101   +0.19026   +1.04906   +0.19037   +1.04324   +0.19067   +1.03358   +0.19117   +1.02017   +0.19183
   +1.05802   +0.19125   +1.05606   +0.19135   +1.05020   +0.19164   +1.04048   +0.19213   +1.02697   +0.19277
   +1.06502   +0.19224   +1.06305   +0.19234   +1.05715   +0.19262   +1.04737   +0.19310   +1.03378   +0.19371
   +1.07202   +0.19324   +1.07003   +0.19334   +1.06409   +0.19361   +1.05425   +0.19407   +1.04057   +0.19467
   +1.07900   +0.19424   +1.07700   +0.19434   +1.07103   +0.19460   +1.06112   +0.19505   +1.04735   +0.19562
   +1.08598   +0.19525   +1.08397   +0.19535   +1.07795   +0.19560   +1.06798   +0.19603   +1.05412   +0.19659
   +1.09294   +0.19627   +1.09092   +0.19636   +1.08486   +0.19661   +1.07483   +0.19702   +1.06088   +0.19756
   +1.09990   +0.19729   +1.09786   +0.19738   +1.09177   +0.19762   +1.08167   +0.19802   +1.06764   +0.19853
   +1.10685   +0.19832   +1.10480   +0.19840   +1.09867   +0.19863   +1.08851   +0.19902   +1.07438   +0.19951
   +1.11379   +0.19935   +1.11173   +0.19943   +1.10556   +0.19965   +1.09534   +0.20002   +1.08112   +0.20050
   +1.12073   +0.20039   +1.11865   +0.20047   +1.11245   +0.20068   +1.10216   +0.20103   +1.08786   +0.20149
   +1.12766   +0.20143   +1.12557   +0.20151   +1.11933   +0.20171   +1.10898   +0.20205   +1.09459   +0.20248
   +1.13458   +0.20248   +1.13248   +0.20255   +1.12620   +0.20274   +1.11578   +0.20307   +1.10131   +0.20348
   +1.14150   +0.20353   +1.13938   +0.20360   +1.13306   +0.20379   +1.12259   +0.20410   +1.10802   +0.20449
   +1.14841   +0.20459   +1.14628   +0.20466   +1.13992   +0.20483   +1.12938   +0.20513   +1.11473   +0.20550
   +1.15531   +0.20566   +1.15317   +0.20572   +1.14677   +0.20589   +1.13617   +0.20616   +1.12143   +0.20651
   +1.16220   +0.20673   +1.16005   +0.20679   +1.15361   +0.20694   +1.14295   +0.20721   +1.12812   +0.20753
   +1.16908   +0.20780   +1.16692   +0.20786   +1.16044   +0.20801   +1.14972   +0.20825   +1.13481   +0.20856
   +1.17596   +0.20888   +1.17378   +0.20893   +1.16727   +0.20907   +1.15648   +0.20931   +1.14148   +0.20959
   +1.18282   +0.20997   +1.18063   +0.21002   +1.17408   +0.21015   +1.16323   +0.21036   +1.14815   +0.21063
   +1.18968   +0.21106   +1.18748   +0.21110   +1.18089   +0.21123   +1.16998   +0.21143   +1.15481   +0.21167
   +1.19653   +0.21216   +1.19432   +0.21220   +1.18769   +0.21231   +1.17671   +0.21250   +1.16145   +0.21271
   +1.20337   +0.21326   +1.20114   +0.21330   +1.19448   +0.21340   +1.18344   +0.21357   +1.16809   +0.21376
   +1.21020   +0.21437   +1.20796   +0.21440   +1.20126   +0.21449   +1.19016   +0.21465   +1.17473   +0.21482
   +1.21702   +0.21548   +1.21477   +0.21551   +1.20803   +0.21559   +1.19686   +0.21573   +1.18135   +0.21588
   +1.22382   +0.21660   +1.22156   +0.21662   +1.21479   +0.21670   +1.20356   +0.21682   +1.18796   +0.21695
   +1.23062   +0.21772   +1.22835   +0.21774   +1.22153   +0.21781   +1.21025   +0.21791   +1.19456   +0.21802
   +1.23741   +0.21885   +1.23512   +0.21887   +1.22827   +0.21892   +1.21692   +0.21901   +1.20115   +0.21910
   +1.24419   +0.21998   +1.24189   +0.22000   +1.23500   +0.22005   +1.22359   +0.22012   +1.20773   +0.22018
   +1.25096   +0.22112   +1.24864   +0.22113   +1.24172   +0.22117   +1.23024   +0.22123   +1.21430   +0.22126
   +1.25771   +0.22227   +1.25539   +0.22227   +1.24842   +0.22230   +1.23689   +0.22234   +1.22086   +0.22236
   +1.26445   +0.22341   +1.26212   +0.22342   +1.25512   +0.22344   +1.24352   +0.22346   +1.22741   +0.22345
   +1.27119   +0.22457   +1.26884   +0.22457   +1.26180   +0.22458   +1.25014   +0.22458   +1.23394   +0.22455
   +1.27791   +0.22573   +1.27555   +0.22573   +1.26848   +0.22572   +1.25676   +0.22571   +1.24047   +0.22566
   +1.28463   +0.22689   +1.28225   +0.22689   +1.27514   +0.22687   +1.26336   +0.22684   +1.24699   +0.22677
   +1.29133   +0.22806   +1.28894   +0.22805   +1.28180   +0.22803   +1.26995   +0.22798   +1.25350   +0.22789
   +1.29803   +0.22923   +1.29563   +0.22922   +1.28844   +0.22919   +1.27654   +0.22913   +1.26000   +0.22901
   +1.30471   +0.23041   +1.30230   +0.23039   +1.29508   +0.23035   +1.28312   +0.23027   +1.26649   +0.23013
   +1.31139   +0.23159   +1.30897   +0.23157   +1.30171   +0.23152   +1.28968   +0.23142   +1.27297   +0.23126
   +1.31806   +0.23278   +1.31562   +0.23276   +1.30833   +0.23269   +1.29624   +0.23258   +1.27945   +0.23239
   +1.32471   +0.23397   +1.32227   +0.23394   +1.31493   +0.23387   +1.30279   +0.23374   +1.28591   +0.23353
   +1.33136   +0.23517   +1.32890   +0.23514   +1.32154   +0.23505   +1.30933   +0.23491   +1.29237   +0.23467
   +1.33800   +0.23637   +1.33553   +0.23633   +1.32813   +0.23624   +1.31586   +0.23607   +1.29881   +0.23582
   +1.34463   +0.23757   +1.34215   +0.23753   +1.33471   +0.23743   +1.32238   +0.23725   +1.30525   +0.23697
   +1.35126   +0.23878   +1.34876   +0.23874   +1.34128   +0.23862   +1.32889   +0.23843   +1.31168   +0.23812
   +1.35787   +0.23999   +1.35536   +0.23995   +1.34785   +0.23982   +1.33540   +0.23961   +1.31810   +0.23928
   +1.36447   +0.24121   +1.36195   +0.24116   +1.35440   +0.24102   +1.34189   +0.24079   +1.32451   +0.24044
   +1.37107   +0.24243   +1.36853   +0.24238   +1.36095   +0.24223   +1.34838   +0.24198   +1.33092   +0.24161
   +1.37765   +0.24366   +1.37511   +0.24360   +1.36749   +0.24344   +1.35486   +0.24318   +1.33731   +0.24278
   +1.38423   +0.24489   +1.38167   +0.24483   +1.37402   +0.24466   +1.36133   +0.24438   +1.34370   +0.24395
   +1.39080   +0.24612   +1.38823   +0.24606   +1.38054   +0.24588   +1.36779   +0.24558   +1.35007   +0.24513
   +1.39736   +0.24736   +1.39478   +0.24729   +1.38705   +0.24710   +1.37424   +0.24678   +1.35644   +0.24631
   +1.40391   +0.24860   +1.40132   +0.24853   +1.39355   +0.24833   +1.38068   +0.24799   +1.36280   +0.24750
   +1.41045   +0.24985   +1.40785   +0.24977   +1.40004   +0.24956   +1.38712   +0.24921   +1.36915   +0.24869
   +1.41699   +0.25110   +1.41437   +0.25102   +1.40653   +0.25079   +1.39354   +0.25042   +1.37550   +0.24988
   +1.42351   +0.25235   +1.42088   +0.25227   +1.41301   +0.25203   +1.39996   +0.25165   +1.38183   +0.25108
   +1.43003   +0.25361   +1.42738   +0.25352   +1.41948   +0.25328   +1.40637   +0.25287   +1.38816   +0.25228


==> figs/ch03_acft/test2_cl_vs_alpha__beta.txt <==
 -5.00   +0.17656   +0.17621   +0.17521   +0.17353   +0.17120
 -4.90   +0.18411   +0.18375   +0.18271   +0.18096   +0.17853
 -4.80   +0.19166   +0.19129   +0.19020   +0.18838   +0.18586
 -4.70   +0.19920   +0.19882   +0.19769   +0.19580   +0.19319
 -4.60   +0.20675   +0.20635   +0.20518   +0.20322   +0.20051
 -4.50   +0.21429   +0.21388   +0.21266   +0.21064   +0.20783
 -4.40   +0.22182   +0.22140   +0.22014   +0.21805   +0.21515
 -4.30   +0.22936   +0.22892   +0.22762   +0.22546   +0.22247
 -4.20   +0.23689   +0.23644   +0.23510   +0.23287   +0.22978
 -4.10   +0.24442   +0.24396   +0.24257   +0.24027   +0.23709
 -4.00   +0.25195   +0.25147   +0.25004   +0.24768   +0.24440
 -3.90   +0.25947   +0.25898   +0.25751   +0.25508   +0.25170
 -3.80   +0.26699   +0.26649   +0.26498   +0.26247   +0.25900
 -3.70   +0.27451   +0.27399   +0.27244   +0.26987   +0.26630
 -3.60   +0.28203   +0.28149   +0.27990   +0.27726   +0.27360
 -3.50   +0.28954   +0.28900   +0.28736   +0.28465   +0.28090
 -3.40   +0.29705   +0.29649   +0.29482   +0.29204   +0.28819
 -3.30   +0.30456   +0.30399   +0.30227   +0.29942   +0.29548
 -3.20   +0.31207   +0.31148   +0.30972   +0.30681   +0.30277
 -3.10   +0.31957   +0.31897   +0.31717   +0.31419   +0.31005
 -3.00   +0.32707   +0.32646   +0.32462   +0.32157   +0.31733
 -2.90   +0.33457   +0.33394   +0.33206   +0.32894   +0.32461
 -2.80   +0.34207   +0.34143   +0.33950   +0.33631   +0.33189
 -2.70   +0.34956   +0.34891   +0.34694   +0.34369   +0.33917
 -2.60   +0.35706   +0.35639   +0.35438   +0.35105   +0.34644
 -2.50   +0.36455   +0.36386   +0.36181   +0.35842   +0.35371
 -2.40   +0.37203   +0.37134   +0.36925   +0.36579   +0.36098
 -2.30   +0.37952   +0.37881   +0.37668   +0.37315   +0.36825
 -2.20   +0.38701   +0.38629   +0.38412   +0.38052   +0.37552
 -2.10   +0.39450   +0.39376   +0.39155   +0.38788   +0.38279
 -2.00   +0.40199   +0.40124   +0.39898   +0.39525   +0.39006
 -1.90   +0.40947   +0.40871   +0.40641   +0.40261   +0.39733
 -1.80   +0.41696   +0.41618   +0.41384   +0.40997   +0.40460
 -1.70   +0.42444   +0.42365   +0.42127   +0.41733   +0.41186
 -1.60   +0.43192   +0.43111   +0.42870   +0.42469   +0.41912
 -1.50   +0.43940   +0.43858   +0.43612   +0.43204   +0.42638
 -1.40   +0.44688   +0.44604   +0.44354   +0.43940   +0.43364
 -1.30   +0.45435   +0.45350   +0.45096   +0.44675   +0.44090
 -1.20   +0.46182   +0.46096   +0.45838   +0.45409   +0.44815
 -1.10   +0.46929   +0.46841   +0.46579   +0.46144   +0.45540
 -1.00   +0.47676   +0.47586   +0.47320   +0.46878   +0.46265
 -0.90   +0.48422   +0.48331   +0.48061   +0.47612   +0.46989
 -0.80   +0.49167   +0.49075   +0.48801   +0.48345   +0.47713
 -0.70   +0.49913   +0.49819   +0.49541   +0.49078   +0.48436
 -0.60   +0.50657   +0.50563   +0.50280   +0.49811   +0.49160
 -0.50   +0.51402   +0.51306   +0.51019   +0.50543   +0.49882
 -0.40   +0.52146   +0.52048   +0.51758   +0.51275   +0.50604
 -0.30   +0.52889   +0.52790   +0.52496   +0.52006   +0.51326
 -0.20   +0.53632   +0.53532   +0.53233   +0.52736   +0.52047
 -0.10   +0.54374   +0.54273   +0.53970   +0.53467   +0.52768
 +0.00   +0.55116   +0.55013   +0.54706   +0.54196   +0.53488
 +0.10   +0.55857   +0.55753   +0.55442   +0.54925   +0.54208
 +0.20   +0.56598   +0.56493   +0.56178   +0.55654   +0.54927
 +0.30   +0.57339   +0.57232   +0.56913   +0.56383   +0.55647
 +0.40   +0.58080   +0.57972   +0.57648   +0.57111   +0.56366
 +0.50   +0.58821   +0.58711   +0.58383   +0.57839   +0.57085
 +0.60   +0.59561   +0.59450   +0.59118   +0.58567   +0.57803
 +0.70   +0.60301   +0.60188   +0.59853   +0.59295   +0.58522
 +0.80   +0.61040   +0.60926   +0.60587   +0.60023   +0.59240
 +0.90   +0.61779   +0.61664   +0.61321   +0.60750   +0.59957
 +1.00   +0.62518   +0.62402   +0.62054   +0.61476   +0.60675
 +1.10   +0.63257   +0.63139   +0.62787   +0.62203   +0.61391
 +1.20   +0.63995   +0.63875   +0.63520   +0.62928   +0.62108
 +1.30   +0.64732   +0.64612   +0.64252   +0.63654   +0.62824
 +1.40   +0.65469   +0.65347   +0.64984   +0.64379   +0.63540
 +1.50   +0.66206   +0.66083   +0.65715   +0.65103   +0.64255
 +1.60   +0.66942   +0.66817   +0.66446   +0.65827   +0.64970
 +1.70   +0.67678   +0.67552   +0.67176   +0.66551   +0.65684
 +1.80   +0.68413   +0.68285   +0.67905   +0.67274   +0.66397
 +1.90   +0.69147   +0.69018   +0.68634   +0.67996   +0.67110
 +2.00   +0.69881   +0.69751   +0.69363   +0.68718   +0.67823
 +2.10   +0.70614   +0.70483   +0.70091   +0.69439   +0.68535
 +2.20   +0.71346   +0.71214   +0.70818   +0.70159   +0.69246
 +2.30   +0.72078   +0.71944   +0.71544   +0.70879   +0.69956
 +2.40   +0.72809   +0.72674   +0.72270   +0.71598   +0.70666
 +2.50   +0.73540   +0.73403   +0.72995   +0.72316   +0.71375
 +2.60   +0.74269   +0.74131   +0.73719   +0.73034   +0.72084
 +2.70   +0.74999   +0.74860   +0.74443   +0.73751   +0.72792
 +2.80   +0.75728   +0.75587   +0.75167   +0.74469   +0.73500
 +2.90   +0.76457   +0.76315   +0.75890   +0.75185   +0.74207
 +3.00   +0.77185   +0.77042   +0.76613   +0.75902   +0.74914
 +3.10   +0.77913   +0.77768   +0.77336   +0.76618   +0.75621
 +3.20   +0.78640   +0.78494   +0.78058   +0.77333   +0.76327
 +3.30   +0.79367   +0.79220   +0.78780   +0.78048   +0.77033
 +3.40   +0.80094   +0.79945   +0.79501   +0.78763   +0.77738
 +3.50   +0.80820   +0.80670   +0.80221   +0.79477   +0.78443
 +3.60   +0.81545   +0.81394   +0.80941   +0.80190   +0.79147
 +3.70   +0.82270   +0.82118   +0.81661   +0.80903   +0.79851
 +3.80   +0.82994   +0.82840   +0.82380   +0.81616   +0.80554
 +3.90   +0.83718   +0.83563   +0.83098   +0.82327   +0.81257
 +4.00   +0.84441   +0.84284   +0.83816   +0.83038   +0.81959
 +4.10   +0.85163   +0.85005   +0.84533   +0.83749   +0.82660
 +4.20   +0.85885   +0.85726   +0.85249   +0.84459   +0.83361
 +4.30   +0.86606   +0.86445   +0.85965   +0.85168   +0.84061
 +4.40   +0.87326   +0.87164   +0.86680   +0.85876   +0.84760
 +4.50   +0.88045   +0.87882   +0.87394   +0.86584   +0.85458
 +4.60   +0.88764   +0.88600   +0.88107   +0.87290   +0.86156
 +4.70   +0.89482   +0.89316   +0.88819   +0.87996   +0.86853
 +4.80   +0.90199   +0.90032   +0.89531   +0.88702   +0.87549
 +4.90   +0.90915   +0.90746   +0.90242   +0.89406   +0.88244
 +5.00   +0.91630   +0.91460   +0.90952   +0.90109   +0.88938
 +5.10   +0.92344   +0.92174   +0.91661   +0.90812   +0.89632
 +5.20   +0.93058   +0.92886   +0.92370   +0.91514   +0.90325
 +5.30   +0.93772   +0.93598   +0.93078   +0.92216   +0.91018
 +5.40   +0.94485   +0.94310   +0.93786   +0.92917   +0.91710
 +5.50   +0.95197   +0.95021   +0.94493   +0.93618   +0.92402
 +5.60   +0.95909   +0.95732   +0.95200   +0.94318   +0.93093
 +5.70   +0.96620   +0.96442   +0.95906   +0.95018   +0.93784
 +5.80   +0.97331   +0.97151   +0.96611   +0.95717   +0.94474
 +5.90   +0.98041   +0.97860   +0.97316   +0.96415   +0.95163
 +6.00   +0.98750   +0.98568   +0.98020   +0.97113   +0.95852
 +6.10   +0.99459   +0.99275   +0.98724   +0.97810   +0.96540
 +6.20   +1.00167   +0.99982   +0.99426   +0.98506   +0.97227
 +6.30   +1.00874   +1.00688   +1.00128   +0.99202   +0.97913
 +6.40   +1.01581   +1.01393   +1.00830   +0.99896   +0.98599
 +6.50   +1.02286   +1.02097   +1.01530   +1.00590   +0.99284
 +6.60   +1.02991   +1.02800   +1.02230   +1.01284   +0.99969
 +6.70   +1.03695   +1.03503   +1.02928   +1.01976   +1.00652
 +6.80   +1.04398   +1.04205   +1.03626   +1.02668   +1.01335
 +6.90   +1.05101   +1.04906   +1.04324   +1.03358   +1.02017
 +7.00   +1.05802   +1.05606   +1.05020   +1.04048   +1.02697
 +7.10   +1.06502   +1.06305   +1.05715   +1.04737   +1.03378
 +7.20   +1.07202   +1.07003   +1.06409   +1.05425   +1.04057
 +7.30   +1.07900   +1.07700   +1.07103   +1.06112   +1.04735
 +7.40   +1.08598   +1.08397   +1.07795   +1.06798   +1.05412
 +7.50   +1.09294   +1.09092   +1.08486   +1.07483   +1.06088
 +7.60   +1.09990   +1.09786   +1.09177   +1.08167   +1.06764
 +7.70   +1.10685   +1.10480   +1.09867   +1.08851   +1.07438
 +7.80   +1.11379   +1.11173   +1.10556   +1.09534   +1.08112
 +7.90   +1.12073   +1.11865   +1.11245   +1.10216   +1.08786
 +8.00   +1.12766   +1.12557   +1.11933   +1.10898   +1.09459
 +8.10   +1.13458   +1.13248   +1.12620   +1.11578   +1.10131
 +8.20   +1.14150   +1.13938   +1.13306   +1.12259   +1.10802
 +8.30   +1.14841   +1.14628   +1.13992   +1.12938   +1.11473
 +8.40   +1.15531   +1.15317   +1.14677   +1.13617   +1.12143
 +8.50   +1.16220   +1.16005   +1.15361   +1.14295   +1.12812
 +8.60   +1.16908   +1.16692   +1.16044   +1.14972   +1.13481
 +8.70   +1.17596   +1.17378   +1.16727   +1.15648   +1.14148
 +8.80   +1.18282   +1.18063   +1.17408   +1.16323   +1.14815
 +8.90   +1.18968   +1.18748   +1.18089   +1.16998   +1.15481
 +9.00   +1.19653   +1.19432   +1.18769   +1.17671   +1.16145
 +9.10   +1.20337   +1.20114   +1.19448   +1.18344   +1.16809
 +9.20   +1.21020   +1.20796   +1.20126   +1.19016   +1.17473
 +9.30   +1.21702   +1.21477   +1.20803   +1.19686   +1.18135
 +9.40   +1.22382   +1.22156   +1.21479   +1.20356   +1.18796
 +9.50   +1.23062   +1.22835   +1.22153   +1.21025   +1.19456
 +9.60   +1.23741   +1.23512   +1.22827   +1.21692   +1.20115
 +9.70   +1.24419   +1.24189   +1.23500   +1.22359   +1.20773
 +9.80   +1.25096   +1.24864   +1.24172   +1.23024   +1.21430
 +9.90   +1.25771   +1.25539   +1.24842   +1.23689   +1.22086
+10.00   +1.26445   +1.26212   +1.25512   +1.24352   +1.22741
+10.10   +1.27119   +1.26884   +1.26180   +1.25014   +1.23394
+10.20   +1.27791   +1.27555   +1.26848   +1.25676   +1.24047
+10.30   +1.28463   +1.28225   +1.27514   +1.26336   +1.24699
+10.40   +1.29133   +1.28894   +1.28180   +1.26995   +1.25350
+10.50   +1.29803   +1.29563   +1.28844   +1.27654   +1.26000
+10.60   +1.30471   +1.30230   +1.29508   +1.28312   +1.26649
+10.70   +1.31139   +1.30897   +1.30171   +1.28968   +1.27297
+10.80   +1.31806   +1.31562   +1.30833   +1.29624   +1.27945
+10.90   +1.32471   +1.32227   +1.31493   +1.30279   +1.28591
+11.00   +1.33136   +1.32890   +1.32154   +1.30933   +1.29237
+11.10   +1.33800   +1.33553   +1.32813   +1.31586   +1.29881
+11.20   +1.34463   +1.34215   +1.33471   +1.32238   +1.30525
+11.30   +1.35126   +1.34876   +1.34128   +1.32889   +1.31168
+11.40   +1.35787   +1.35536   +1.34785   +1.33540   +1.31810
+11.50   +1.36447   +1.36195   +1.35440   +1.34189   +1.32451
+11.60   +1.37107   +1.36853   +1.36095   +1.34838   +1.33092
+11.70   +1.37765   +1.37511   +1.36749   +1.35486   +1.33731
+11.80   +1.38423   +1.38167   +1.37402   +1.36133   +1.34370
+11.90   +1.39080   +1.38823   +1.38054   +1.36779   +1.35007
+12.00   +1.39736   +1.39478   +1.38705   +1.37424   +1.35644
+12.10   +1.40391   +1.40132   +1.39355   +1.38068   +1.36280
+12.20   +1.41045   +1.40785   +1.40004   +1.38712   +1.36915
+12.30   +1.41699   +1.41437   +1.40653   +1.39354   +1.37550
+12.40   +1.42351   +1.42088   +1.41301   +1.39996   +1.38183
+12.50   +1.43003   +1.42738   +1.41948   +1.40637   +1.38816


==> figs/ch03_acft/test2_cmm_vs_alpha__beta.txt <==
 -5.00   +0.11080   +0.11040   +0.10917   +0.10715   +0.10433
 -4.90   +0.10833   +0.10794   +0.10672   +0.10472   +0.10194
 -4.80   +0.10586   +0.10547   +0.10427   +0.10230   +0.09954
 -4.70   +0.10339   +0.10300   +0.10182   +0.09987   +0.09715
 -4.60   +0.10092   +0.10054   +0.09936   +0.09744   +0.09475
 -4.50   +0.09844   +0.09807   +0.09691   +0.09501   +0.09235
 -4.40   +0.09597   +0.09559   +0.09445   +0.09257   +0.08995
 -4.30   +0.09349   +0.09312   +0.09199   +0.09014   +0.08755
 -4.20   +0.09101   +0.09065   +0.08953   +0.08770   +0.08514
 -4.10   +0.08853   +0.08817   +0.08707   +0.08526   +0.08274
 -4.00   +0.08605   +0.08569   +0.08461   +0.08282   +0.08033
 -3.90   +0.08357   +0.08321   +0.08214   +0.08038   +0.07792
 -3.80   +0.08108   +0.08073   +0.07968   +0.07794   +0.07551
 -3.70   +0.07860   +0.07825   +0.07721   +0.07550   +0.07310
 -3.60   +0.07611   +0.07577   +0.07474   +0.07305   +0.07069
 -3.50   +0.07362   +0.07328   +0.07227   +0.07060   +0.06827
 -3.40   +0.07113   +0.07080   +0.06980   +0.06815   +0.06586
 -3.30   +0.06863   +0.06831   +0.06732   +0.06570   +0.06344
 -3.20   +0.06614   +0.06582   +0.06485   +0.06325   +0.06102
 -3.10   +0.06365   +0.06333   +0.06237   +0.06080   +0.05860
 -3.00   +0.06115   +0.06084   +0.05989   +0.05835   +0.05618
 -2.90   +0.05865   +0.05834   +0.05741   +0.05589   +0.05376
 -2.80   +0.05615   +0.05585   +0.05493   +0.05343   +0.05133
 -2.70   +0.05365   +0.05335   +0.05245   +0.05097   +0.04891
 -2.60   +0.05114   +0.05085   +0.04997   +0.04851   +0.04648
 -2.50   +0.04864   +0.04835   +0.04748   +0.04605   +0.04405
 -2.40   +0.04613   +0.04585   +0.04499   +0.04359   +0.04162
 -2.30   +0.04362   +0.04334   +0.04250   +0.04112   +0.03919
 -2.20   +0.04111   +0.04084   +0.04001   +0.03865   +0.03675
 -2.10   +0.03860   +0.03833   +0.03752   +0.03618   +0.03431
 -2.00   +0.03609   +0.03582   +0.03502   +0.03371   +0.03187
 -1.90   +0.03357   +0.03331   +0.03252   +0.03124   +0.02943
 -1.80   +0.03105   +0.03079   +0.03003   +0.02876   +0.02699
 -1.70   +0.02853   +0.02828   +0.02752   +0.02628   +0.02455
 -1.60   +0.02601   +0.02576   +0.02502   +0.02380   +0.02210
 -1.50   +0.02349   +0.02324   +0.02252   +0.02132   +0.01966
 -1.40   +0.02096   +0.02072   +0.02001   +0.01884   +0.01721
 -1.30   +0.01844   +0.01820   +0.01751   +0.01636   +0.01476
 -1.20   +0.01591   +0.01568   +0.01500   +0.01388   +0.01231
 -1.10   +0.01338   +0.01316   +0.01249   +0.01139   +0.00985
 -1.00   +0.01085   +0.01063   +0.00998   +0.00890   +0.00740
 -0.90   +0.00832   +0.00811   +0.00747   +0.00642   +0.00495
 -0.80   +0.00579   +0.00558   +0.00496   +0.00393   +0.00249
 -0.70   +0.00326   +0.00306   +0.00245   +0.00144   +0.00004
 -0.60   +0.00073   +0.00053   -0.00007   -0.00105   -0.00242
 -0.50   -0.00180   -0.00200   -0.00258   -0.00354   -0.00487
 -0.40   -0.00434   -0.00452   -0.00509   -0.00603   -0.00733
 -0.30   -0.00687   -0.00705   -0.00761   -0.00852   -0.00979
 -0.20   -0.00940   -0.00958   -0.01012   -0.01101   -0.01224
 -0.10   -0.01194   -0.01211   -0.01264   -0.01350   -0.01470
 +0.00   -0.01447   -0.01464   -0.01515   -0.01599   -0.01716
 +0.10   -0.01700   -0.01717   -0.01767   -0.01848   -0.01962
 +0.20   -0.01954   -0.01970   -0.02018   -0.02097   -0.02208
 +0.30   -0.02208   -0.02223   -0.02270   -0.02347   -0.02454
 +0.40   -0.02462   -0.02477   -0.02522   -0.02596   -0.02700
 +0.50   -0.02716   -0.02730   -0.02774   -0.02846   -0.02946
 +0.60   -0.02970   -0.02984   -0.03026   -0.03096   -0.03193
 +0.70   -0.03224   -0.03237   -0.03278   -0.03346   -0.03439
 +0.80   -0.03478   -0.03491   -0.03531   -0.03596   -0.03686
 +0.90   -0.03732   -0.03745   -0.03783   -0.03846   -0.03933
 +1.00   -0.03987   -0.03999   -0.04036   -0.04096   -0.04180
 +1.10   -0.04241   -0.04253   -0.04288   -0.04346   -0.04426
 +1.20   -0.04496   -0.04507   -0.04541   -0.04596   -0.04673
 +1.30   -0.04750   -0.04761   -0.04794   -0.04846   -0.04920
 +1.40   -0.05005   -0.05015   -0.05046   -0.05097   -0.05167
 +1.50   -0.05260   -0.05269   -0.05299   -0.05347   -0.05414
 +1.60   -0.05514   -0.05524   -0.05552   -0.05597   -0.05661
 +1.70   -0.05769   -0.05778   -0.05804   -0.05848   -0.05908
 +1.80   -0.06024   -0.06032   -0.06057   -0.06098   -0.06155
 +1.90   -0.06278   -0.06286   -0.06310   -0.06348   -0.06402
 +2.00   -0.06533   -0.06540   -0.06562   -0.06598   -0.06649
 +2.10   -0.06787   -0.06794   -0.06815   -0.06849   -0.06896
 +2.20   -0.07042   -0.07048   -0.07068   -0.07099   -0.07143
 +2.30   -0.07296   -0.07302   -0.07320   -0.07349   -0.07390
 +2.40   -0.07551   -0.07556   -0.07573   -0.07599   -0.07636
 +2.50   -0.07805   -0.07810   -0.07825   -0.07849   -0.07883
 +2.60   -0.08059   -0.08064   -0.08077   -0.08099   -0.08130
 +2.70   -0.08314   -0.08318   -0.08330   -0.08349   -0.08376
 +2.80   -0.08568   -0.08572   -0.08582   -0.08599   -0.08623
 +2.90   -0.08823   -0.08826   -0.08835   -0.08849   -0.08870
 +3.00   -0.09077   -0.09080   -0.09088   -0.09099   -0.09117
 +3.10   -0.09332   -0.09334   -0.09340   -0.09350   -0.09364
 +3.20   -0.09586   -0.09588   -0.09593   -0.09600   -0.09611
 +3.30   -0.09841   -0.09842   -0.09845   -0.09850   -0.09858
 +3.40   -0.10096   -0.10096   -0.10098   -0.10100   -0.10105
 +3.50   -0.10350   -0.10351   -0.10351   -0.10351   -0.10351
 +3.60   -0.10605   -0.10605   -0.10603   -0.10601   -0.10598
 +3.70   -0.10859   -0.10859   -0.10856   -0.10851   -0.10845
 +3.80   -0.11114   -0.11113   -0.11108   -0.11101   -0.11092
 +3.90   -0.11368   -0.11367   -0.11361   -0.11351   -0.11339
 +4.00   -0.11623   -0.11621   -0.11613   -0.11601   -0.11586
 +4.10   -0.11877   -0.11875   -0.11866   -0.11851   -0.11832
 +4.20   -0.12131   -0.12128   -0.12118   -0.12101   -0.12079
 +4.30   -0.12386   -0.12382   -0.12370   -0.12351   -0.12325
 +4.40   -0.12640   -0.12636   -0.12623   -0.12601   -0.12572
 +4.50   -0.12894   -0.12889   -0.12875   -0.12851   -0.12818
 +4.60   -0.13148   -0.13143   -0.13127   -0.13100   -0.13064
 +4.70   -0.13401   -0.13396   -0.13378   -0.13349   -0.13310
 +4.80   -0.13655   -0.13649   -0.13630   -0.13599   -0.13556
 +4.90   -0.13909   -0.13902   -0.13882   -0.13848   -0.13802
 +5.00   -0.14162   -0.14155   -0.14133   -0.14097   -0.14048
 +5.10   -0.14415   -0.14408   -0.14384   -0.14346   -0.14294
 +5.20   -0.14669   -0.14661   -0.14636   -0.14595   -0.14539
 +5.30   -0.14922   -0.14913   -0.14887   -0.14844   -0.14785
 +5.40   -0.15175   -0.15166   -0.15138   -0.15093   -0.15030
 +5.50   -0.15428   -0.15419   -0.15389   -0.15342   -0.15276
 +5.60   -0.15681   -0.15671   -0.15641   -0.15590   -0.15521
 +5.70   -0.15934   -0.15924   -0.15892   -0.15839   -0.15767
 +5.80   -0.16187   -0.16176   -0.16143   -0.16088   -0.16012
 +5.90   -0.16440   -0.16429   -0.16394   -0.16337   -0.16257
 +6.00   -0.16693   -0.16681   -0.16645   -0.16585   -0.16502
 +6.10   -0.16946   -0.16933   -0.16896   -0.16834   -0.16748
 +6.20   -0.17198   -0.17185   -0.17146   -0.17082   -0.16992
 +6.30   -0.17451   -0.17437   -0.17397   -0.17330   -0.17237
 +6.40   -0.17703   -0.17689   -0.17647   -0.17578   -0.17482
 +6.50   -0.17956   -0.17941   -0.17898   -0.17826   -0.17727
 +6.60   -0.18208   -0.18192   -0.18148   -0.18074   -0.17971
 +6.70   -0.18460   -0.18444   -0.18398   -0.18322   -0.18216
 +6.80   -0.18712   -0.18695   -0.18648   -0.18569   -0.18460
 +6.90   -0.18963   -0.18946   -0.18898   -0.18817   -0.18704
 +7.00   -0.19215   -0.19197   -0.19147   -0.19064   -0.18948
 +7.10   -0.19466   -0.19448   -0.19397   -0.19311   -0.19191
 +7.20   -0.19717   -0.19699   -0.19646   -0.19558   -0.19435
 +7.30   -0.19968   -0.19949   -0.19895   -0.19804   -0.19678
 +7.40   -0.20219   -0.20199   -0.20143   -0.20051   -0.19921
 +7.50   -0.20469   -0.20449   -0.20392   -0.20297   -0.20164
 +7.60   -0.20719   -0.20699   -0.20640   -0.20543   -0.20407
 +7.70   -0.20969   -0.20949   -0.20889   -0.20789   -0.20649
 +7.80   -0.21220   -0.21198   -0.21137   -0.21035   -0.20892
 +7.90   -0.21470   -0.21448   -0.21385   -0.21280   -0.21134
 +8.00   -0.21719   -0.21697   -0.21633   -0.21526   -0.21377
 +8.10   -0.21969   -0.21946   -0.21881   -0.21772   -0.21619
 +8.20   -0.22219   -0.22196   -0.22128   -0.22017   -0.21861
 +8.30   -0.22468   -0.22445   -0.22376   -0.22262   -0.22103
 +8.40   -0.22717   -0.22693   -0.22623   -0.22507   -0.22345
 +8.50   -0.22967   -0.22942   -0.22871   -0.22752   -0.22586
 +8.60   -0.23216   -0.23191   -0.23118   -0.22997   -0.22828
 +8.70   -0.23464   -0.23439   -0.23365   -0.23241   -0.23069
 +8.80   -0.23713   -0.23687   -0.23611   -0.23486   -0.23310
 +8.90   -0.23961   -0.23935   -0.23858   -0.23730   -0.23551
 +9.00   -0.24210   -0.24183   -0.24104   -0.23974   -0.23792
 +9.10   -0.24458   -0.24430   -0.24350   -0.24217   -0.24032
 +9.20   -0.24705   -0.24678   -0.24596   -0.24461   -0.24273
 +9.30   -0.24953   -0.24925   -0.24842   -0.24704   -0.24513
 +9.40   -0.25200   -0.25172   -0.25087   -0.24947   -0.24753
 +9.50   -0.25447   -0.25418   -0.25332   -0.25190   -0.24992
 +9.60   -0.25694   -0.25665   -0.25577   -0.25433   -0.25231
 +9.70   -0.25940   -0.25911   -0.25822   -0.25675   -0.25471
 +9.80   -0.26186   -0.26156   -0.26066   -0.25917   -0.25709
 +9.90   -0.26432   -0.26402   -0.26310   -0.26159   -0.25948
+10.00   -0.26678   -0.26647   -0.26554   -0.26400   -0.26186
+10.10   -0.26923   -0.26892   -0.26797   -0.26641   -0.26424
+10.20   -0.27168   -0.27137   -0.27041   -0.26882   -0.26662
+10.30   -0.27413   -0.27381   -0.27284   -0.27123   -0.26899
+10.40   -0.27658   -0.27625   -0.27527   -0.27363   -0.27136
+10.50   -0.27902   -0.27869   -0.27769   -0.27603   -0.27373
+10.60   -0.28147   -0.28113   -0.28011   -0.27843   -0.27610
+10.70   -0.28391   -0.28356   -0.28254   -0.28083   -0.27847
+10.80   -0.28634   -0.28600   -0.28495   -0.28323   -0.28083
+10.90   -0.28878   -0.28843   -0.28737   -0.28562   -0.28319
+11.00   -0.29121   -0.29085   -0.28978   -0.28801   -0.28555
+11.10   -0.29364   -0.29328   -0.29220   -0.29040   -0.28791
+11.20   -0.29607   -0.29570   -0.29461   -0.29279   -0.29026
+11.30   -0.29849   -0.29812   -0.29701   -0.29517   -0.29262
+11.40   -0.30092   -0.30054   -0.29942   -0.29755   -0.29497
+11.50   -0.30334   -0.30296   -0.30182   -0.29993   -0.29732
+11.60   -0.30576   -0.30537   -0.30422   -0.30231   -0.29966
+11.70   -0.30817   -0.30778   -0.30662   -0.30468   -0.30200
+11.80   -0.31059   -0.31019   -0.30901   -0.30706   -0.30435
+11.90   -0.31300   -0.31260   -0.31141   -0.30943   -0.30668
+12.00   -0.31541   -0.31500   -0.31380   -0.31179   -0.30902
+12.10   -0.31782   -0.31740   -0.31619   -0.31416   -0.31136
+12.20   -0.32022   -0.31980   -0.31857   -0.31652   -0.31369
+12.30   -0.32262   -0.32220   -0.32096   -0.31888   -0.31602
+12.40   -0.32502   -0.32460   -0.32334   -0.32124   -0.31834
+12.50   -0.32742   -0.32699   -0.32572   -0.32360   -0.32067


==> figs/ch03_acft/test3_cml_vs_beta__deltaR.txt <==
-10.00   +1.10800   +1.16500   +1.22500   +1.28500   +1.34500
 -9.90   +1.09598   +1.15323   +1.21331   +1.27318   +1.33325
 -9.80   +1.08395   +1.14145   +1.20161   +1.26134   +1.32150
 -9.70   +1.07192   +1.12966   +1.18989   +1.24950   +1.30973
 -9.60   +1.05988   +1.11786   +1.17815   +1.23766   +1.29795
 -9.50   +1.04784   +1.10604   +1.16640   +1.22580   +1.28616
 -9.40   +1.03579   +1.09421   +1.15463   +1.21394   +1.27436
 -9.30   +1.02374   +1.08237   +1.14285   +1.20206   +1.26255
 -9.20   +1.01169   +1.07051   +1.13105   +1.19018   +1.25072
 -9.10   +0.99963   +1.05864   +1.11923   +1.17830   +1.23889
 -9.00   +0.98756   +1.04676   +1.10740   +1.16640   +1.22704
 -8.90   +0.97549   +1.03487   +1.09555   +1.15450   +1.21518
 -8.80   +0.96341   +1.02296   +1.08369   +1.14258   +1.20331
 -8.70   +0.95133   +1.01104   +1.07181   +1.13066   +1.19143
 -8.60   +0.93925   +0.99911   +1.05991   +1.11874   +1.17954
 -8.50   +0.92716   +0.98716   +1.04800   +1.10680   +1.16764
 -8.40   +0.91507   +0.97520   +1.03607   +1.09486   +1.15573
 -8.30   +0.90297   +0.96323   +1.02413   +1.08290   +1.14380
 -8.20   +0.89086   +0.95125   +1.01217   +1.07094   +1.13187
 -8.10   +0.87875   +0.93925   +1.00019   +1.05898   +1.11992
 -8.00   +0.86664   +0.92724   +0.98820   +1.04700   +1.10796
 -7.90   +0.85452   +0.91522   +0.97619   +1.03502   +1.09599
 -7.80   +0.84240   +0.90318   +0.96417   +1.02302   +1.08401
 -7.70   +0.83027   +0.89113   +0.95213   +1.01102   +1.07202
 -7.60   +0.81814   +0.87907   +0.94007   +0.99902   +1.06001
 -7.50   +0.80600   +0.86700   +0.92800   +0.98700   +1.04800
 -7.40   +0.79386   +0.85491   +0.91591   +0.97498   +1.03597
 -7.30   +0.78172   +0.84281   +0.90378   +0.96296   +1.02393
 -7.20   +0.76958   +0.83068   +0.89164   +0.95093   +1.01188
 -7.10   +0.75743   +0.81855   +0.87947   +0.93890   +0.99982
 -7.00   +0.74529   +0.80639   +0.86727   +0.92686   +0.98774
 -6.90   +0.73314   +0.79422   +0.85506   +0.91482   +0.97566
 -6.80   +0.72099   +0.78204   +0.84282   +0.90278   +0.96356
 -6.70   +0.70883   +0.76985   +0.83057   +0.89072   +0.95145
 -6.60   +0.69667   +0.75764   +0.81830   +0.87866   +0.93932
 -6.50   +0.68450   +0.74542   +0.80602   +0.86659   +0.92719
 -6.40   +0.67233   +0.73318   +0.79372   +0.85451   +0.91505
 -6.30   +0.66015   +0.72094   +0.78141   +0.84242   +0.90289
 -6.20   +0.64797   +0.70868   +0.76909   +0.83032   +0.89073
 -6.10   +0.63578   +0.69642   +0.75676   +0.81821   +0.87855
 -6.00   +0.62358   +0.68414   +0.74442   +0.80609   +0.86637
 -5.90   +0.61137   +0.67186   +0.73208   +0.79395   +0.85417
 -5.80   +0.59915   +0.65957   +0.71974   +0.78180   +0.84197
 -5.70   +0.58692   +0.64727   +0.70739   +0.76963   +0.82975
 -5.60   +0.57468   +0.63496   +0.69504   +0.75745   +0.81753
 -5.50   +0.56243   +0.62265   +0.68269   +0.74526   +0.80530
 -5.40   +0.55017   +0.61033   +0.67034   +0.73304   +0.79305
 -5.30   +0.53790   +0.59800   +0.65800   +0.72081   +0.78080
 -5.20   +0.52561   +0.58567   +0.64566   +0.70856   +0.76854
 -5.10   +0.51331   +0.57334   +0.63332   +0.69629   +0.75628
 -5.00   +0.50100   +0.56100   +0.62100   +0.68400   +0.74400
 -4.90   +0.48867   +0.54865   +0.60868   +0.67168   +0.73171
 -4.80   +0.47633   +0.53629   +0.59636   +0.65934   +0.71941
 -4.70   +0.46397   +0.52392   +0.58403   +0.64697   +0.70709
 -4.60   +0.45159   +0.51153   +0.57171   +0.63457   +0.69476
 -4.50   +0.43920   +0.49914   +0.55938   +0.62214   +0.68242
 -4.40   +0.42680   +0.48673   +0.54704   +0.60970   +0.67006
 -4.30   +0.41438   +0.47431   +0.53471   +0.59724   +0.65769
 -4.20   +0.40196   +0.46188   +0.52237   +0.58476   +0.64531
 -4.10   +0.38952   +0.44945   +0.51003   +0.57226   +0.63293
 -4.00   +0.37708   +0.43701   +0.49769   +0.55975   +0.62053
 -3.90   +0.36463   +0.42456   +0.48534   +0.54723   +0.60812
 -3.80   +0.35217   +0.41210   +0.47299   +0.53470   +0.59571
 -3.70   +0.33970   +0.39964   +0.46063   +0.52217   +0.58329
 -3.60   +0.32723   +0.38718   +0.44828   +0.50963   +0.57086
 -3.50   +0.31476   +0.37471   +0.43591   +0.49709   +0.55843
 -3.40   +0.30228   +0.36224   +0.42354   +0.48455   +0.54600
 -3.30   +0.28980   +0.34977   +0.41117   +0.47201   +0.53356
 -3.20   +0.27732   +0.33729   +0.39879   +0.45947   +0.52111
 -3.10   +0.26484   +0.32482   +0.38641   +0.44694   +0.50867
 -3.00   +0.25236   +0.31234   +0.37402   +0.43442   +0.49622
 -2.90   +0.23988   +0.29987   +0.36163   +0.42190   +0.48378
 -2.80   +0.22740   +0.28740   +0.34923   +0.40940   +0.47133
 -2.70   +0.21493   +0.27493   +0.33683   +0.39692   +0.45889
 -2.60   +0.20246   +0.26246   +0.32442   +0.38445   +0.44644
 -2.50   +0.19000   +0.25000   +0.31200   +0.37200   +0.43400
 -2.40   +0.17754   +0.23754   +0.29958   +0.35956   +0.42156
 -2.30   +0.16507   +0.22507   +0.28714   +0.34714   +0.40911
 -2.20   +0.15261   +0.21259   +0.27470   +0.33472   +0.39665
 -2.10   +0.14014   +0.20011   +0.26225   +0.32231   +0.38419
 -2.00   +0.12766   +0.18763   +0.24979   +0.30990   +0.37173
 -1.90   +0.11519   +0.17515   +0.23733   +0.29751   +0.35926
 -1.80   +0.10271   +0.16266   +0.22486   +0.28511   +0.34679
 -1.70   +0.09023   +0.15016   +0.21238   +0.27272   +0.33431
 -1.60   +0.07775   +0.13767   +0.19990   +0.26034   +0.32183
 -1.50   +0.06527   +0.12518   +0.18742   +0.24795   +0.30934
 -1.40   +0.05279   +0.11268   +0.17493   +0.23557   +0.29686
 -1.30   +0.04030   +0.10019   +0.16243   +0.22319   +0.28437
 -1.20   +0.02782   +0.08769   +0.14994   +0.21081   +0.27188
 -1.10   +0.01533   +0.07520   +0.13744   +0.19843   +0.25939
 -1.00   +0.00285   +0.06270   +0.12494   +0.18605   +0.24690
 -0.90   -0.00964   +0.05021   +0.11244   +0.17366   +0.23440
 -0.80   -0.02213   +0.03773   +0.09994   +0.16128   +0.22191
 -0.70   -0.03461   +0.02524   +0.08744   +0.14889   +0.20942
 -0.60   -0.04710   +0.01276   +0.07495   +0.13649   +0.19692
 -0.50   -0.05958   +0.00029   +0.06245   +0.12410   +0.18443
 -0.40   -0.07207   -0.01218   +0.04995   +0.11169   +0.17194
 -0.30   -0.08455   -0.02465   +0.03746   +0.09928   +0.15945
 -0.20   -0.09704   -0.03710   +0.02497   +0.08686   +0.14697
 -0.10   -0.10952   -0.04956   +0.01248   +0.07444   +0.13448
 +0.00   -0.12200   -0.06200   +0.00000   +0.06200   +0.12200
 +0.10   -0.13448   -0.07444   -0.01248   +0.04956   +0.10952
 +0.20   -0.14697   -0.08686   -0.02497   +0.03710   +0.09704
 +0.30   -0.15945   -0.09928   -0.03746   +0.02465   +0.08455
 +0.40   -0.17194   -0.11169   -0.04995   +0.01218   +0.07207
 +0.50   -0.18443   -0.12410   -0.06245   -0.00029   +0.05958
 +0.60   -0.19692   -0.13649   -0.07495   -0.01276   +0.04710
 +0.70   -0.20942   -0.14889   -0.08744   -0.02524   +0.03461
 +0.80   -0.22191   -0.16128   -0.09994   -0.03773   +0.02213
 +0.90   -0.23440   -0.17366   -0.11244   -0.05021   +0.00964
 +1.00   -0.24690   -0.18605   -0.12494   -0.06270   -0.00285
 +1.10   -0.25939   -0.19843   -0.13744   -0.07520   -0.01533
 +1.20   -0.27188   -0.21081   -0.14994   -0.08769   -0.02782
 +1.30   -0.28437   -0.22319   -0.16243   -0.10019   -0.04030
 +1.40   -0.29686   -0.23557   -0.17493   -0.11268   -0.05279
 +1.50   -0.30934   -0.24795   -0.18742   -0.12518   -0.06527
 +1.60   -0.32183   -0.26034   -0.19990   -0.13767   -0.07775
 +1.70   -0.33431   -0.27272   -0.21238   -0.15016   -0.09023
 +1.80   -0.34679   -0.28511   -0.22486   -0.16266   -0.10271
 +1.90   -0.35926   -0.29751   -0.23733   -0.17515   -0.11519
 +2.00   -0.37173   -0.30990   -0.24979   -0.18763   -0.12766
 +2.10   -0.38419   -0.32231   -0.26225   -0.20011   -0.14014
 +2.20   -0.39665   -0.33472   -0.27470   -0.21259   -0.15261
 +2.30   -0.40911   -0.34714   -0.28714   -0.22507   -0.16507
 +2.40   -0.42156   -0.35956   -0.29958   -0.23754   -0.17754
 +2.50   -0.43400   -0.37200   -0.31200   -0.25000   -0.19000
 +2.60   -0.44644   -0.38445   -0.32442   -0.26246   -0.20246
 +2.70   -0.45889   -0.39692   -0.33683   -0.27493   -0.21493
 +2.80   -0.47133   -0.40940   -0.34923   -0.28740   -0.22740
 +2.90   -0.48378   -0.42190   -0.36163   -0.29987   -0.23988
 +3.00   -0.49622   -0.43442   -0.37402   -0.31234   -0.25236
 +3.10   -0.50867   -0.44694   -0.38641   -0.32482   -0.26484
 +3.20   -0.52111   -0.45947   -0.39879   -0.33729   -0.27732
 +3.30   -0.53356   -0.47201   -0.41117   -0.34977   -0.28980
 +3.40   -0.54600   -0.48455   -0.42354   -0.36224   -0.30228
 +3.50   -0.55843   -0.49709   -0.43591   -0.37471   -0.31476
 +3.60   -0.57086   -0.50963   -0.44828   -0.38718   -0.32723
 +3.70   -0.58329   -0.52217   -0.46063   -0.39964   -0.33970
 +3.80   -0.59571   -0.53470   -0.47299   -0.41210   -0.35217
 +3.90   -0.60812   -0.54723   -0.48534   -0.42456   -0.36463
 +4.00   -0.62053   -0.55975   -0.49769   -0.43701   -0.37708
 +4.10   -0.63293   -0.57226   -0.51003   -0.44945   -0.38952
 +4.20   -0.64531   -0.58476   -0.52237   -0.46188   -0.40196
 +4.30   -0.65769   -0.59724   -0.53471   -0.47431   -0.41438
 +4.40   -0.67006   -0.60970   -0.54704   -0.48673   -0.42680
 +4.50   -0.68242   -0.62214   -0.55938   -0.49914   -0.43920
 +4.60   -0.69476   -0.63457   -0.57171   -0.51153   -0.45159
 +4.70   -0.70709   -0.64697   -0.58403   -0.52392   -0.46397
 +4.80   -0.71941   -0.65934   -0.59636   -0.53629   -0.47633
 +4.90   -0.73171   -0.67168   -0.60868   -0.54865   -0.48867
 +5.00   -0.74400   -0.68400   -0.62100   -0.56100   -0.50100
 +5.10   -0.75628   -0.69629   -0.63332   -0.57334   -0.51331
 +5.20   -0.76854   -0.70856   -0.64566   -0.58567   -0.52561
 +5.30   -0.78080   -0.72081   -0.65800   -0.59800   -0.53790
 +5.40   -0.79305   -0.73304   -0.67034   -0.61033   -0.55017
 +5.50   -0.80530   -0.74526   -0.68269   -0.62265   -0.56243
 +5.60   -0.81753   -0.75745   -0.69504   -0.63496   -0.57468
 +5.70   -0.82975   -0.76963   -0.70739   -0.64727   -0.58692
 +5.80   -0.84197   -0.78180   -0.71974   -0.65957   -0.59915
 +5.90   -0.85417   -0.79395   -0.73208   -0.67186   -0.61137
 +6.00   -0.86637   -0.80609   -0.74442   -0.68414   -0.62358
 +6.10   -0.87855   -0.81821   -0.75676   -0.69642   -0.63578
 +6.20   -0.89073   -0.83032   -0.76909   -0.70868   -0.64797
 +6.30   -0.90289   -0.84242   -0.78141   -0.72094   -0.66015
 +6.40   -0.91505   -0.85451   -0.79372   -0.73318   -0.67233
 +6.50   -0.92719   -0.86659   -0.80602   -0.74542   -0.68450
 +6.60   -0.93932   -0.87866   -0.81830   -0.75764   -0.69667
 +6.70   -0.95145   -0.89072   -0.83057   -0.76985   -0.70883
 +6.80   -0.96356   -0.90278   -0.84282   -0.78204   -0.72099
 +6.90   -0.97566   -0.91482   -0.85506   -0.79422   -0.73314
 +7.00   -0.98774   -0.92686   -0.86727   -0.80639   -0.74529
 +7.10   -0.99982   -0.93890   -0.87947   -0.81855   -0.75743
 +7.20   -1.01188   -0.95093   -0.89164   -0.83068   -0.76958
 +7.30   -1.02393   -0.96296   -0.90378   -0.84281   -0.78172
 +7.40   -1.03597   -0.97498   -0.91591   -0.85491   -0.79386
 +7.50   -1.04800   -0.98700   -0.92800   -0.86700   -0.80600
 +7.60   -1.06001   -0.99902   -0.94007   -0.87907   -0.81814
 +7.70   -1.07202   -1.01102   -0.95213   -0.89113   -0.83027
 +7.80   -1.08401   -1.02302   -0.96417   -0.90318   -0.84240
 +7.90   -1.09599   -1.03502   -0.97619   -0.91522   -0.85452
 +8.00   -1.10796   -1.04700   -0.98820   -0.92724   -0.86664
 +8.10   -1.11992   -1.05898   -1.00019   -0.93925   -0.87875
 +8.20   -1.13187   -1.07094   -1.01217   -0.95125   -0.89086
 +8.30   -1.14380   -1.08290   -1.02413   -0.96323   -0.90297
 +8.40   -1.15573   -1.09486   -1.03607   -0.97520   -0.91507
 +8.50   -1.16764   -1.10680   -1.04800   -0.98716   -0.92716
 +8.60   -1.17954   -1.11874   -1.05991   -0.99911   -0.93925
 +8.70   -1.19143   -1.13066   -1.07181   -1.01104   -0.95133
 +8.80   -1.20331   -1.14258   -1.08369   -1.02296   -0.96341
 +8.90   -1.21518   -1.15450   -1.09555   -1.03487   -0.97549
 +9.00   -1.22704   -1.16640   -1.10740   -1.04676   -0.98756
 +9.10   -1.23889   -1.17830   -1.11923   -1.05864   -0.99963
 +9.20   -1.25072   -1.19018   -1.13105   -1.07051   -1.01169
 +9.30   -1.26255   -1.20206   -1.14285   -1.08237   -1.02374
 +9.40   -1.27436   -1.21394   -1.15463   -1.09421   -1.03579
 +9.50   -1.28616   -1.22580   -1.16640   -1.10604   -1.04784
 +9.60   -1.29795   -1.23766   -1.17815   -1.11786   -1.05988
 +9.70   -1.30973   -1.24950   -1.18989   -1.12966   -1.07192
 +9.80   -1.32150   -1.26134   -1.20161   -1.14145   -1.08395
 +9.90   -1.33325   -1.27318   -1.21331   -1.15323   -1.09598
+10.00   -1.34500   -1.28500   -1.22500   -1.16500   -1.10800


==> figs/ch03_acft/test3_cmn_vs_beta__deltaR.txt <==
-10.00   -3.94500   -2.82800   -1.71400   -0.59800   +0.51900
 -9.90   -3.92998   -2.81231   -1.69751   -0.58085   +0.53688
 -9.80   -3.91494   -2.79659   -1.68101   -0.56370   +0.55476
 -9.70   -3.89986   -2.78084   -1.66449   -0.54653   +0.57264
 -9.60   -3.88474   -2.76508   -1.64795   -0.52935   +0.59052
 -9.50   -3.86960   -2.74928   -1.63140   -0.51216   +0.60840
 -9.40   -3.85442   -2.73346   -1.61483   -0.49496   +0.62628
 -9.30   -3.83922   -2.71761   -1.59825   -0.47775   +0.64416
 -9.20   -3.82398   -2.70174   -1.58165   -0.46052   +0.66204
 -9.10   -3.80870   -2.68584   -1.56503   -0.44329   +0.67992
 -9.00   -3.79340   -2.66992   -1.54840   -0.42604   +0.69780
 -8.90   -3.77806   -2.65397   -1.53175   -0.40878   +0.71568
 -8.80   -3.76270   -2.63800   -1.51509   -0.39151   +0.73356
 -8.70   -3.74730   -2.62200   -1.49841   -0.37423   +0.75144
 -8.60   -3.73186   -2.60597   -1.48171   -0.35694   +0.76932
 -8.50   -3.71640   -2.58992   -1.46500   -0.33964   +0.78720
 -8.40   -3.70090   -2.57384   -1.44827   -0.32233   +0.80508
 -8.30   -3.68538   -2.55774   -1.43153   -0.30500   +0.82296
 -8.20   -3.66982   -2.54161   -1.41477   -0.28767   +0.84084
 -8.10   -3.65422   -2.52546   -1.39799   -0.27032   +0.85872
 -8.00   -3.63860   -2.50928   -1.38120   -0.25296   +0.87660
 -7.90   -3.62294   -2.49308   -1.36439   -0.23559   +0.89448
 -7.80   -3.60726   -2.47684   -1.34757   -0.21821   +0.91236
 -7.70   -3.59154   -2.46059   -1.33073   -0.20082   +0.93024
 -7.60   -3.57578   -2.44431   -1.31387   -0.18341   +0.94812
 -7.50   -3.56000   -2.42800   -1.29700   -0.16600   +0.96600
 -7.40   -3.54418   -2.41166   -1.28011   -0.14857   +0.98388
 -7.30   -3.52833   -2.39529   -1.26320   -0.13112   +1.00176
 -7.20   -3.51244   -2.37889   -1.24626   -0.11365   +1.01963
 -7.10   -3.49651   -2.36246   -1.22931   -0.09617   +1.03751
 -7.00   -3.48055   -2.34600   -1.21234   -0.07866   +1.05538
 -6.90   -3.46456   -2.32951   -1.19534   -0.06115   +1.07326
 -6.80   -3.44853   -2.31299   -1.17834   -0.04362   +1.09113
 -6.70   -3.43247   -2.29645   -1.16131   -0.02607   +1.10901
 -6.60   -3.41638   -2.27988   -1.14427   -0.00852   +1.12688
 -6.50   -3.40026   -2.26328   -1.12721   +0.00905   +1.14475
 -6.40   -3.38410   -2.24666   -1.11014   +0.02662   +1.16263
 -6.30   -3.36792   -2.23002   -1.09305   +0.04421   +1.18050
 -6.20   -3.35170   -2.21335   -1.07595   +0.06180   +1.19838
 -6.10   -3.33546   -2.19667   -1.05884   +0.07939   +1.21625
 -6.00   -3.31918   -2.17996   -1.04171   +0.09699   +1.23413
 -5.90   -3.30288   -2.16323   -1.02458   +0.11460   +1.25201
 -5.80   -3.28655   -2.14649   -1.00743   +0.13220   +1.26989
 -5.70   -3.27020   -2.12973   -0.99028   +0.14981   +1.28777
 -5.60   -3.25382   -2.11295   -0.97311   +0.16742   +1.30565
 -5.50   -3.23741   -2.09616   -0.95594   +0.18502   +1.32354
 -5.40   -3.22097   -2.07935   -0.93877   +0.20263   +1.34142
 -5.30   -3.20452   -2.06253   -0.92158   +0.22023   +1.35931
 -5.20   -3.18803   -2.04570   -0.90439   +0.23783   +1.37721
 -5.10   -3.17153   -2.02886   -0.88720   +0.25542   +1.39510
 -5.00   -3.15500   -2.01200   -0.87000   +0.27300   +1.41300
 -4.90   -3.13844   -1.99513   -0.85279   +0.29058   +1.43091
 -4.80   -3.12184   -1.97824   -0.83557   +0.30817   +1.44883
 -4.70   -3.10521   -1.96132   -0.81834   +0.32577   +1.46676
 -4.60   -3.08854   -1.94439   -0.80110   +0.34338   +1.48470
 -4.50   -3.07183   -1.92743   -0.78385   +0.36098   +1.50265
 -4.40   -3.05510   -1.91046   -0.76658   +0.37860   +1.52060
 -4.30   -3.03833   -1.89346   -0.74931   +0.39621   +1.53856
 -4.20   -3.02153   -1.87645   -0.73202   +0.41383   +1.55653
 -4.10   -3.00471   -1.85942   -0.71473   +0.43145   +1.57450
 -4.00   -2.98786   -1.84238   -0.69742   +0.44907   +1.59246
 -3.90   -2.97098   -1.82531   -0.68011   +0.46669   +1.61043
 -3.80   -2.95408   -1.80823   -0.66279   +0.48431   +1.62839
 -3.70   -2.93716   -1.79114   -0.64546   +0.50193   +1.64635
 -3.60   -2.92022   -1.77403   -0.62812   +0.51955   +1.66431
 -3.50   -2.90326   -1.75690   -0.61078   +0.53717   +1.68226
 -3.40   -2.88629   -1.73977   -0.59342   +0.55478   +1.70019
 -3.30   -2.86930   -1.72261   -0.57606   +0.57239   +1.71812
 -3.20   -2.85229   -1.70545   -0.55870   +0.58999   +1.73604
 -3.10   -2.83528   -1.68828   -0.54133   +0.60759   +1.75394
 -3.00   -2.81825   -1.67109   -0.52395   +0.62518   +1.77183
 -2.90   -2.80121   -1.65389   -0.50657   +0.64276   +1.78970
 -2.80   -2.78417   -1.63668   -0.48918   +0.66033   +1.80756
 -2.70   -2.76711   -1.61946   -0.47179   +0.67790   +1.82539
 -2.60   -2.75006   -1.60224   -0.45440   +0.69545   +1.84321
 -2.50   -2.73300   -1.58500   -0.43700   +0.71300   +1.86100
 -2.40   -2.71593   -1.56775   -0.41959   +0.73054   +1.87878
 -2.30   -2.69885   -1.55048   -0.40218   +0.74807   +1.89655
 -2.20   -2.68176   -1.53318   -0.38475   +0.76559   +1.91431
 -2.10   -2.66466   -1.51587   -0.36731   +0.78311   +1.93206
 -2.00   -2.64754   -1.49854   -0.34986   +0.80062   +1.94981
 -1.90   -2.63040   -1.48120   -0.33240   +0.81813   +1.96754
 -1.80   -2.61326   -1.46384   -0.31493   +0.83563   +1.98527
 -1.70   -2.59609   -1.44646   -0.29746   +0.85313   +2.00299
 -1.60   -2.57892   -1.42907   -0.27997   +0.87062   +2.02069
 -1.50   -2.56173   -1.41167   -0.26249   +0.88811   +2.03838
 -1.40   -2.54452   -1.39426   -0.24500   +0.90560   +2.05607
 -1.30   -2.52730   -1.37684   -0.22750   +0.92307   +2.07373
 -1.20   -2.51007   -1.35941   -0.21000   +0.94055   +2.09139
 -1.10   -2.49282   -1.34197   -0.19250   +0.95802   +2.10903
 -1.00   -2.47555   -1.32453   -0.17499   +0.97549   +2.12666
 -0.90   -2.45827   -1.30708   -0.15749   +0.99295   +2.14427
 -0.80   -2.44097   -1.28963   -0.13998   +1.01041   +2.16186
 -0.70   -2.42366   -1.27217   -0.12247   +1.02787   +2.17944
 -0.60   -2.40633   -1.25471   -0.10497   +1.04532   +2.19701
 -0.50   -2.38898   -1.23726   -0.08746   +1.06278   +2.21455
 -0.40   -2.37162   -1.21980   -0.06996   +1.08023   +2.23208
 -0.30   -2.35424   -1.20234   -0.05247   +1.09767   +2.24959
 -0.20   -2.33685   -1.18489   -0.03497   +1.11512   +2.26708
 -0.10   -2.31943   -1.16744   -0.01748   +1.13256   +2.28455
 +0.00   -2.30200   -1.15000   +0.00000   +1.15000   +2.30200
 +0.10   -2.28455   -1.13256   +0.01748   +1.16744   +2.31943
 +0.20   -2.26708   -1.11512   +0.03497   +1.18489   +2.33685
 +0.30   -2.24959   -1.09767   +0.05247   +1.20234   +2.35424
 +0.40   -2.23208   -1.08023   +0.06996   +1.21980   +2.37162
 +0.50   -2.21455   -1.06278   +0.08746   +1.23726   +2.38898
 +0.60   -2.19701   -1.04532   +0.10497   +1.25471   +2.40633
 +0.70   -2.17944   -1.02787   +0.12247   +1.27217   +2.42366
 +0.80   -2.16186   -1.01041   +0.13998   +1.28963   +2.44097
 +0.90   -2.14427   -0.99295   +0.15749   +1.30708   +2.45827
 +1.00   -2.12666   -0.97549   +0.17499   +1.32453   +2.47555
 +1.10   -2.10903   -0.95802   +0.19250   +1.34197   +2.49282
 +1.20   -2.09139   -0.94055   +0.21000   +1.35941   +2.51007
 +1.30   -2.07373   -0.92307   +0.22750   +1.37684   +2.52730
 +1.40   -2.05607   -0.90560   +0.24500   +1.39426   +2.54452
 +1.50   -2.03838   -0.88811   +0.26249   +1.41167   +2.56173
 +1.60   -2.02069   -0.87062   +0.27997   +1.42907   +2.57892
 +1.70   -2.00299   -0.85313   +0.29746   +1.44646   +2.59609
 +1.80   -1.98527   -0.83563   +0.31493   +1.46384   +2.61326
 +1.90   -1.96754   -0.81813   +0.33240   +1.48120   +2.63040
 +2.00   -1.94981   -0.80062   +0.34986   +1.49854   +2.64754
 +2.10   -1.93206   -0.78311   +0.36731   +1.51587   +2.66466
 +2.20   -1.91431   -0.76559   +0.38475   +1.53318   +2.68176
 +2.30   -1.89655   -0.74807   +0.40218   +1.55048   +2.69885
 +2.40   -1.87878   -0.73054   +0.41959   +1.56775   +2.71593
 +2.50   -1.86100   -0.71300   +0.43700   +1.58500   +2.73300
 +2.60   -1.84321   -0.69545   +0.45440   +1.60224   +2.75006
 +2.70   -1.82539   -0.67790   +0.47179   +1.61946   +2.76711
 +2.80   -1.80756   -0.66033   +0.48918   +1.63668   +2.78417
 +2.90   -1.78970   -0.64276   +0.50657   +1.65389   +2.80121
 +3.00   -1.77183   -0.62518   +0.52395   +1.67109   +2.81825
 +3.10   -1.75394   -0.60759   +0.54133   +1.68828   +2.83528
 +3.20   -1.73604   -0.58999   +0.55870   +1.70545   +2.85229
 +3.30   -1.71812   -0.57239   +0.57606   +1.72261   +2.86930
 +3.40   -1.70019   -0.55478   +0.59342   +1.73977   +2.88629
 +3.50   -1.68226   -0.53717   +0.61078   +1.75690   +2.90326
 +3.60   -1.66431   -0.51955   +0.62812   +1.77403   +2.92022
 +3.70   -1.64635   -0.50193   +0.64546   +1.79114   +2.93716
 +3.80   -1.62839   -0.48431   +0.66279   +1.80823   +2.95408
 +3.90   -1.61043   -0.46669   +0.68011   +1.82531   +2.97098
 +4.00   -1.59246   -0.44907   +0.69742   +1.84238   +2.98786
 +4.10   -1.57450   -0.43145   +0.71473   +1.85942   +3.00471
 +4.20   -1.55653   -0.41383   +0.73202   +1.87645   +3.02153
 +4.30   -1.53856   -0.39621   +0.74931   +1.89346   +3.03833
 +4.40   -1.52060   -0.37860   +0.76658   +1.91046   +3.05510
 +4.50   -1.50265   -0.36098   +0.78385   +1.92743   +3.07183
 +4.60   -1.48470   -0.34338   +0.80110   +1.94439   +3.08854
 +4.70   -1.46676   -0.32577   +0.81834   +1.96132   +3.10521
 +4.80   -1.44883   -0.30817   +0.83557   +1.97824   +3.12184
 +4.90   -1.43091   -0.29058   +0.85279   +1.99513   +3.13844
 +5.00   -1.41300   -0.27300   +0.87000   +2.01200   +3.15500
 +5.10   -1.39510   -0.25542   +0.88720   +2.02885   +3.17153
 +5.20   -1.37721   -0.23783   +0.90439   +2.04569   +3.18803
 +5.30   -1.35931   -0.22023   +0.92158   +2.06252   +3.20452
 +5.40   -1.34142   -0.20263   +0.93877   +2.07933   +3.22097
 +5.50   -1.32354   -0.18502   +0.95594   +2.09613   +3.23741
 +5.60   -1.30565   -0.16742   +0.97311   +2.11291   +3.25382
 +5.70   -1.28777   -0.14981   +0.99028   +2.12967   +3.27020
 +5.80   -1.26989   -0.13220   +1.00743   +2.14642   +3.28655
 +5.90   -1.25201   -0.11460   +1.02458   +2.16315   +3.30288
 +6.00   -1.23413   -0.09699   +1.04171   +2.17986   +3.31918
 +6.10   -1.21625   -0.07939   +1.05884   +2.19656   +3.33546
 +6.20   -1.19838   -0.06180   +1.07595   +2.21323   +3.35170
 +6.30   -1.18050   -0.04421   +1.09305   +2.22989   +3.36792
 +6.40   -1.16263   -0.02662   +1.11014   +2.24652   +3.38410
 +6.50   -1.14475   -0.00905   +1.12721   +2.26314   +3.40026
 +6.60   -1.12688   +0.00852   +1.14427   +2.27973   +3.41638
 +6.70   -1.10901   +0.02607   +1.16131   +2.29630   +3.43247
 +6.80   -1.09113   +0.04362   +1.17834   +2.31285   +3.44853
 +6.90   -1.07326   +0.06115   +1.19534   +2.32937   +3.46456
 +7.00   -1.05538   +0.07866   +1.21234   +2.34587   +3.48055
 +7.10   -1.03751   +0.09617   +1.22931   +2.36235   +3.49651
 +7.20   -1.01963   +0.11365   +1.24626   +2.37880   +3.51244
 +7.30   -1.00176   +0.13112   +1.26320   +2.39523   +3.52833
 +7.40   -0.98388   +0.14857   +1.28011   +2.41163   +3.54418
 +7.50   -0.96600   +0.16600   +1.29700   +2.42800   +3.56000
 +7.60   -0.94812   +0.18341   +1.31387   +2.44435   +3.57578
 +7.70   -0.93024   +0.20082   +1.33073   +2.46068   +3.59154
 +7.80   -0.91236   +0.21821   +1.34757   +2.47698   +3.60726
 +7.90   -0.89448   +0.23559   +1.36439   +2.49326   +3.62294
 +8.00   -0.87660   +0.25296   +1.38120   +2.50952   +3.63860
 +8.10   -0.85872   +0.27032   +1.39799   +2.52576   +3.65422
 +8.20   -0.84084   +0.28767   +1.41477   +2.54197   +3.66982
 +8.30   -0.82296   +0.30500   +1.43153   +2.55816   +3.68538
 +8.40   -0.80508   +0.32233   +1.44827   +2.57433   +3.70090
 +8.50   -0.78720   +0.33964   +1.46500   +2.59048   +3.71640
 +8.60   -0.76932   +0.35694   +1.48171   +2.60660   +3.73186
 +8.70   -0.75144   +0.37423   +1.49841   +2.62271   +3.74730
 +8.80   -0.73356   +0.39151   +1.51509   +2.63879   +3.76270
 +8.90   -0.71568   +0.40878   +1.53175   +2.65484   +3.77806
 +9.00   -0.69780   +0.42604   +1.54840   +2.67088   +3.79340
 +9.10   -0.67992   +0.44329   +1.56503   +2.68689   +3.80870
 +9.20   -0.66204   +0.46052   +1.58165   +2.70288   +3.82398
 +9.30   -0.64416   +0.47775   +1.59825   +2.71885   +3.83922
 +9.40   -0.62628   +0.49496   +1.61483   +2.73480   +3.85442
 +9.50   -0.60840   +0.51216   +1.63140   +2.75072   +3.86960
 +9.60   -0.59052   +0.52935   +1.64795   +2.76662   +3.88474
 +9.70   -0.57264   +0.54653   +1.66449   +2.78250   +3.89986
 +9.80   -0.55476   +0.56370   +1.68101   +2.79836   +3.91494
 +9.90   -0.53688   +0.58085   +1.69751   +2.81419   +3.92998
+10.00   -0.51900   +0.59800   +1.71400   +2.83000   +3.94500


==> figs/ch03_acft/test3_cy_vs_beta__deltaR.txt <==
-10.00   -9.37750   -7.38922   -5.39996   -3.41168   -1.42143
 -9.90   -9.32907   -7.33916   -5.34807   -3.35816   -1.36624
 -9.80   -9.28056   -7.28903   -5.29614   -3.30461   -1.31104
 -9.70   -9.23197   -7.23883   -5.24416   -3.25103   -1.25582
 -9.60   -9.18329   -7.18857   -5.19214   -3.19742   -1.20058
 -9.50   -9.13454   -7.13823   -5.14008   -3.14377   -1.14534
 -9.40   -9.08570   -7.08783   -5.08796   -3.09009   -1.09007
 -9.30   -9.03678   -7.03736   -5.03581   -3.03639   -1.03479
 -9.20   -8.98778   -6.98682   -4.98360   -2.98264   -0.97950
 -9.10   -8.93870   -6.93621   -4.93135   -2.92887   -0.92419
 -9.00   -8.88953   -6.88553   -4.87905   -2.87506   -0.86886
 -8.90   -8.84028   -6.83479   -4.82671   -2.82122   -0.81351
 -8.80   -8.79094   -6.78397   -4.77432   -2.76734   -0.75815
 -8.70   -8.74152   -6.73308   -4.72188   -2.71344   -0.70277
 -8.60   -8.69201   -6.68212   -4.66939   -2.65949   -0.64737
 -8.50   -8.64242   -6.63108   -4.61685   -2.60551   -0.59196
 -8.40   -8.59275   -6.57998   -4.56427   -2.55150   -0.53652
 -8.30   -8.54299   -6.52880   -4.51164   -2.49745   -0.48107
 -8.20   -8.49314   -6.47755   -4.45895   -2.44337   -0.42560
 -8.10   -8.44321   -6.42623   -4.40622   -2.38924   -0.37011
 -8.00   -8.39318   -6.37484   -4.35344   -2.33509   -0.31460
 -7.90   -8.34308   -6.32337   -4.30060   -2.28089   -0.25907
 -7.80   -8.29288   -6.27182   -4.24772   -2.22666   -0.20352
 -7.70   -8.24260   -6.22021   -4.19479   -2.17240   -0.14795
 -7.60   -8.19223   -6.16852   -4.14180   -2.11809   -0.09236
 -7.50   -8.14177   -6.11675   -4.08876   -2.06375   -0.03675
 -7.40   -8.09120   -6.06489   -4.03566   -2.00935   +0.01889
 -7.30   -8.04052   -6.01293   -3.98249   -1.95490   +0.07458
 -7.20   -7.98973   -5.96086   -3.92925   -1.90038   +0.13031
 -7.10   -7.93883   -5.90870   -3.87594   -1.84581   +0.18608
 -7.00   -7.88783   -5.85644   -3.82256   -1.79118   +0.24189
 -6.90   -7.83672   -5.80410   -3.76912   -1.73650   +0.29772
 -6.80   -7.78551   -5.75166   -3.71562   -1.68178   +0.35359
 -6.70   -7.73421   -5.69914   -3.66207   -1.62701   +0.40949
 -6.60   -7.68281   -5.64655   -3.60846   -1.57219   +0.46541
 -6.50   -7.63133   -5.59388   -3.55480   -1.51735   +0.52135
 -6.40   -7.57975   -5.54113   -3.50108   -1.46246   +0.57730
 -6.30   -7.52810   -5.48832   -3.44732   -1.40754   +0.63328
 -6.20   -7.47637   -5.43545   -3.39351   -1.35260   +0.68927
 -6.10   -7.42455   -5.38251   -3.33967   -1.29762   +0.74526
 -6.00   -7.37267   -5.32952   -3.28578   -1.24263   +0.80127
 -5.90   -7.32072   -5.27648   -3.23185   -1.18761   +0.85728
 -5.80   -7.26869   -5.22339   -3.17789   -1.13258   +0.91329
 -5.70   -7.21661   -5.17025   -3.12389   -1.07753   +0.96930
 -5.60   -7.16446   -5.11707   -3.06986   -1.02247   +1.02530
 -5.50   -7.11226   -5.06386   -3.01581   -0.96741   +1.08130
 -5.40   -7.06000   -5.01061   -2.96173   -0.91233   +1.13729
 -5.30   -7.00770   -4.95733   -2.90763   -0.85726   +1.19327
 -5.20   -6.95534   -4.90402   -2.85350   -0.80219   +1.24923
 -5.10   -6.90294   -4.85070   -2.79936   -0.74712   +1.30517
 -5.00   -6.85050   -4.79735   -2.74520   -0.69206   +1.36109
 -4.90   -6.79799   -4.74396   -2.69101   -0.63698   +1.41701
 -4.80   -6.74540   -4.69051   -2.63675   -0.58187   +1.47296
 -4.70   -6.69273   -4.63699   -2.58245   -0.52672   +1.52893
 -4.60   -6.63997   -4.58341   -2.52809   -0.47153   +1.58492
 -4.50   -6.58713   -4.52976   -2.47368   -0.41632   +1.64092
 -4.40   -6.53422   -4.47606   -2.41922   -0.36108   +1.69694
 -4.30   -6.48123   -4.42230   -2.36471   -0.30581   +1.75297
 -4.20   -6.42816   -4.36848   -2.31017   -0.25052   +1.80901
 -4.10   -6.37503   -4.31462   -2.25558   -0.19521   +1.86505
 -4.00   -6.32182   -4.26070   -2.20096   -0.13988   +1.92110
 -3.90   -6.26855   -4.20674   -2.14630   -0.08454   +1.97714
 -3.80   -6.21522   -4.15273   -2.09161   -0.02918   +2.03318
 -3.70   -6.16182   -4.09867   -2.03689   +0.02619   +2.08922
 -3.60   -6.10836   -4.04458   -1.98214   +0.08157   +2.14525
 -3.50   -6.05484   -3.99044   -1.92737   +0.13696   +2.20127
 -3.40   -6.00127   -3.93627   -1.87258   +0.19235   +2.25727
 -3.30   -5.94764   -3.88206   -1.81776   +0.24774   +2.31326
 -3.20   -5.89396   -3.82782   -1.76293   +0.30314   +2.36922
 -3.10   -5.84023   -3.77355   -1.70809   +0.35853   +2.42517
 -3.00   -5.78645   -3.71925   -1.65323   +0.41391   +2.48108
 -2.90   -5.73263   -3.66492   -1.59837   +0.46929   +2.53698
 -2.80   -5.67876   -3.61057   -1.54349   +0.52465   +2.59283
 -2.70   -5.62486   -3.55620   -1.48862   +0.58001   +2.64866
 -2.60   -5.57091   -3.50181   -1.43374   +0.63535   +2.70445
 -2.50   -5.51693   -3.44740   -1.37886   +0.69067   +2.76020
 -2.40   -5.46289   -3.39295   -1.32397   +0.74600   +2.81593
 -2.30   -5.40877   -3.33845   -1.26902   +0.80135   +2.87167
 -2.20   -5.35457   -3.28389   -1.21404   +0.85673   +2.92741
 -2.10   -5.30029   -3.22927   -1.15902   +0.91213   +2.98315
 -2.00   -5.24595   -3.17461   -1.10396   +0.96756   +3.03889
 -1.90   -5.19153   -3.11990   -1.04887   +1.02299   +3.09462
 -1.80   -5.13705   -3.06515   -0.99375   +1.07844   +3.15034
 -1.70   -5.08251   -3.01036   -0.93861   +1.13390   +3.20606
 -1.60   -5.02792   -2.95552   -0.88344   +1.18937   +3.26176
 -1.50   -4.97326   -2.90065   -0.82825   +1.24483   +3.31744
 -1.40   -4.91856   -2.84575   -0.77304   +1.30030   +3.37310
 -1.30   -4.86380   -2.79082   -0.71782   +1.35576   +3.42875
 -1.20   -4.80900   -2.73585   -0.66259   +1.41122   +3.48437
 -1.10   -4.75416   -2.68086   -0.60735   +1.46666   +3.53996
 -1.00   -4.69928   -2.62585   -0.55210   +1.52210   +3.59553
 -0.90   -4.64436   -2.57082   -0.49685   +1.57751   +3.65106
 -0.80   -4.58941   -2.51576   -0.44160   +1.63291   +3.70656
 -0.70   -4.53443   -2.46070   -0.38636   +1.68828   +3.76202
 -0.60   -4.47942   -2.40562   -0.33112   +1.74363   +3.81744
 -0.50   -4.42439   -2.35052   -0.27589   +1.79895   +3.87282
 -0.40   -4.36934   -2.29542   -0.22068   +1.85424   +3.92816
 -0.30   -4.31427   -2.24032   -0.16548   +1.90949   +3.98344
 -0.20   -4.25919   -2.18521   -0.11030   +1.96470   +4.03868
 -0.10   -4.20410   -2.13011   -0.05514   +2.01987   +4.09387
 +0.00   -4.14900   -2.07500   -0.00000   +2.07500   +4.14900
 +0.10   -4.09387   -2.01987   +0.05514   +2.13011   +4.20410
 +0.20   -4.03868   -1.96470   +0.11030   +2.18521   +4.25919
 +0.30   -3.98344   -1.90949   +0.16548   +2.24032   +4.31427
 +0.40   -3.92816   -1.85424   +0.22068   +2.29542   +4.36934
 +0.50   -3.87282   -1.79895   +0.27589   +2.35052   +4.42439
 +0.60   -3.81744   -1.74363   +0.33112   +2.40562   +4.47942
 +0.70   -3.76202   -1.68828   +0.38636   +2.46070   +4.53443
 +0.80   -3.70656   -1.63291   +0.44160   +2.51576   +4.58941
 +0.90   -3.65106   -1.57751   +0.49685   +2.57082   +4.64436
 +1.00   -3.59553   -1.52210   +0.55210   +2.62585   +4.69928
 +1.10   -3.53996   -1.46666   +0.60735   +2.68086   +4.75416
 +1.20   -3.48437   -1.41122   +0.66259   +2.73585   +4.80900
 +1.30   -3.42875   -1.35576   +0.71782   +2.79082   +4.86380
 +1.40   -3.37310   -1.30030   +0.77304   +2.84575   +4.91856
 +1.50   -3.31744   -1.24483   +0.82825   +2.90065   +4.97326
 +1.60   -3.26176   -1.18937   +0.88344   +2.95552   +5.02792
 +1.70   -3.20606   -1.13390   +0.93861   +3.01036   +5.08251
 +1.80   -3.15034   -1.07844   +0.99375   +3.06515   +5.13705
 +1.90   -3.09462   -1.02299   +1.04887   +3.11990   +5.19153
 +2.00   -3.03889   -0.96756   +1.10396   +3.17461   +5.24595
 +2.10   -2.98315   -0.91213   +1.15902   +3.22927   +5.30029
 +2.20   -2.92741   -0.85673   +1.21404   +3.28389   +5.35457
 +2.30   -2.87167   -0.80135   +1.26902   +3.33845   +5.40877
 +2.40   -2.81593   -0.74600   +1.32397   +3.39295   +5.46289
 +2.50   -2.76020   -0.69067   +1.37886   +3.44740   +5.51693
 +2.60   -2.70445   -0.63535   +1.43374   +3.50181   +5.57091
 +2.70   -2.64866   -0.58001   +1.48862   +3.55620   +5.62486
 +2.80   -2.59283   -0.52465   +1.54349   +3.61057   +5.67876
 +2.90   -2.53698   -0.46929   +1.59837   +3.66492   +5.73263
 +3.00   -2.48108   -0.41391   +1.65323   +3.71925   +5.78645
 +3.10   -2.42517   -0.35853   +1.70809   +3.77355   +5.84023
 +3.20   -2.36922   -0.30314   +1.76293   +3.82782   +5.89396
 +3.30   -2.31326   -0.24774   +1.81776   +3.88206   +5.94764
 +3.40   -2.25727   -0.19235   +1.87258   +3.93627   +6.00127
 +3.50   -2.20127   -0.13696   +1.92737   +3.99044   +6.05484
 +3.60   -2.14525   -0.08157   +1.98214   +4.04458   +6.10836
 +3.70   -2.08922   -0.02619   +2.03689   +4.09867   +6.16182
 +3.80   -2.03318   +0.02918   +2.09161   +4.15273   +6.21522
 +3.90   -1.97714   +0.08454   +2.14630   +4.20674   +6.26855
 +4.00   -1.92110   +0.13988   +2.20096   +4.26070   +6.32182
 +4.10   -1.86505   +0.19521   +2.25558   +4.31462   +6.37503
 +4.20   -1.80901   +0.25052   +2.31017   +4.36848   +6.42816
 +4.30   -1.75297   +0.30581   +2.36471   +4.42230   +6.48123
 +4.40   -1.69694   +0.36108   +2.41922   +4.47606   +6.53422
 +4.50   -1.64092   +0.41632   +2.47368   +4.52976   +6.58713
 +4.60   -1.58492   +0.47153   +2.52809   +4.58341   +6.63997
 +4.70   -1.52893   +0.52672   +2.58245   +4.63699   +6.69273
 +4.80   -1.47296   +0.58187   +2.63675   +4.69051   +6.74540
 +4.90   -1.41701   +0.63698   +2.69101   +4.74396   +6.79799
 +5.00   -1.36109   +0.69206   +2.74520   +4.79735   +6.85050
 +5.10   -1.30517   +0.74712   +2.79936   +4.85070   +6.90294
 +5.20   -1.24923   +0.80219   +2.85350   +4.90402   +6.95534
 +5.30   -1.19327   +0.85726   +2.90763   +4.95733   +7.00770
 +5.40   -1.13729   +0.91233   +2.96173   +5.01061   +7.06000
 +5.50   -1.08130   +0.96741   +3.01581   +5.06386   +7.11226
 +5.60   -1.02530   +1.02247   +3.06986   +5.11707   +7.16446
 +5.70   -0.96930   +1.07753   +3.12389   +5.17025   +7.21661
 +5.80   -0.91329   +1.13258   +3.17789   +5.22339   +7.26869
 +5.90   -0.85728   +1.18761   +3.23185   +5.27648   +7.32072
 +6.00   -0.80127   +1.24263   +3.28578   +5.32952   +7.37267
 +6.10   -0.74526   +1.29762   +3.33967   +5.38251   +7.42455
 +6.20   -0.68927   +1.35260   +3.39351   +5.43545   +7.47637
 +6.30   -0.63328   +1.40754   +3.44732   +5.48832   +7.52810
 +6.40   -0.57730   +1.46246   +3.50108   +5.54113   +7.57975
 +6.50   -0.52135   +1.51735   +3.55480   +5.59388   +7.63133
 +6.60   -0.46541   +1.57219   +3.60846   +5.64655   +7.68281
 +6.70   -0.40949   +1.62701   +3.66207   +5.69914   +7.73421
 +6.80   -0.35359   +1.68178   +3.71562   +5.75166   +7.78551
 +6.90   -0.29772   +1.73650   +3.76912   +5.80410   +7.83672
 +7.00   -0.24189   +1.79118   +3.82256   +5.85644   +7.88783
 +7.10   -0.18608   +1.84581   +3.87594   +5.90870   +7.93883
 +7.20   -0.13031   +1.90038   +3.92925   +5.96086   +7.98973
 +7.30   -0.07458   +1.95490   +3.98249   +6.01293   +8.04052
 +7.40   -0.01889   +2.00935   +4.03566   +6.06489   +8.09120
 +7.50   +0.03675   +2.06375   +4.08876   +6.11675   +8.14177
 +7.60   +0.09236   +2.11809   +4.14180   +6.16852   +8.19223
 +7.70   +0.14795   +2.17240   +4.19479   +6.22021   +8.24260
 +7.80   +0.20352   +2.22666   +4.24772   +6.27182   +8.29288
 +7.90   +0.25907   +2.28089   +4.30060   +6.32337   +8.34308
 +8.00   +0.31460   +2.33509   +4.35344   +6.37484   +8.39318
 +8.10   +0.37011   +2.38924   +4.40622   +6.42623   +8.44321
 +8.20   +0.42560   +2.44337   +4.45895   +6.47755   +8.49314
 +8.30   +0.48107   +2.49745   +4.51164   +6.52880   +8.54299
 +8.40   +0.53652   +2.55150   +4.56427   +6.57998   +8.59275
 +8.50   +0.59196   +2.60551   +4.61685   +6.63108   +8.64242
 +8.60   +0.64737   +2.65949   +4.66939   +6.68212   +8.69201
 +8.70   +0.70277   +2.71344   +4.72188   +6.73308   +8.74152
 +8.80   +0.75815   +2.76734   +4.77432   +6.78397   +8.79094
 +8.90   +0.81351   +2.82122   +4.82671   +6.83479   +8.84028
 +9.00   +0.86886   +2.87506   +4.87905   +6.88553   +8.88953
 +9.10   +0.92419   +2.92887   +4.93135   +6.93621   +8.93870
 +9.20   +0.97950   +2.98264   +4.98360   +6.98682   +8.98778
 +9.30   +1.03479   +3.03639   +5.03581   +7.03736   +9.03678
 +9.40   +1.09007   +3.09009   +5.08796   +7.08783   +9.08570
 +9.50   +1.14534   +3.14377   +5.14008   +7.13823   +9.13454
 +9.60   +1.20058   +3.19742   +5.19214   +7.18857   +9.18329
 +9.70   +1.25582   +3.25103   +5.24416   +7.23883   +9.23197
 +9.80   +1.31104   +3.30461   +5.29614   +7.28903   +9.28056
 +9.90   +1.36624   +3.35816   +5.34807   +7.33916   +9.32907
+10.00   +1.42143   +3.41168   +5.39996   +7.38922   +9.37750


==> figs/ch03_acft/test4_cml_vs_beta__deltaA.txt <==
-10.00   -2.06400   -0.41900   +1.22500   +2.87100   +4.51400
 -9.90   -2.07772   -0.43186   +1.21331   +2.86015   +4.50436
 -9.80   -2.09143   -0.44472   +1.20161   +2.84928   +4.49469
 -9.70   -2.10513   -0.45757   +1.18989   +2.83839   +4.48497
 -9.60   -2.11883   -0.47043   +1.17815   +2.82749   +4.47523
 -9.50   -2.13252   -0.48328   +1.16640   +2.81656   +4.46544
 -9.40   -2.14620   -0.49613   +1.15463   +2.80561   +4.45562
 -9.30   -2.15988   -0.50898   +1.14285   +2.79465   +4.44576
 -9.20   -2.17356   -0.52183   +1.13105   +2.78367   +4.43586
 -9.10   -2.18722   -0.53468   +1.11923   +2.77266   +4.42593
 -9.00   -2.20088   -0.54752   +1.10740   +2.76164   +4.41596
 -8.90   -2.21453   -0.56036   +1.09555   +2.75060   +4.40595
 -8.80   -2.22818   -0.57320   +1.08369   +2.73954   +4.39591
 -8.70   -2.24182   -0.58604   +1.07181   +2.72846   +4.38583
 -8.60   -2.25545   -0.59888   +1.05991   +2.71736   +4.37571
 -8.50   -2.26908   -0.61172   +1.04800   +2.70624   +4.36556
 -8.40   -2.28270   -0.62456   +1.03607   +2.69510   +4.35537
 -8.30   -2.29632   -0.63739   +1.02413   +2.68395   +4.34514
 -8.20   -2.30992   -0.65022   +1.01217   +2.67277   +4.33488
 -8.10   -2.32352   -0.66305   +1.00019   +2.66157   +4.32458
 -8.00   -2.33712   -0.67588   +0.98820   +2.65036   +4.31424
 -7.90   -2.35071   -0.68871   +0.97619   +2.63913   +4.30387
 -7.80   -2.36429   -0.70153   +0.96417   +2.62787   +4.29345
 -7.70   -2.37787   -0.71436   +0.95213   +2.61660   +4.28301
 -7.60   -2.39144   -0.72718   +0.94007   +2.60531   +4.27252
 -7.50   -2.40500   -0.74000   +0.92800   +2.59400   +4.26200
 -7.40   -2.41856   -0.75282   +0.91591   +2.58267   +4.25144
 -7.30   -2.43211   -0.76563   +0.90378   +2.57132   +4.24082
 -7.20   -2.44566   -0.77845   +0.89164   +2.55995   +4.23016
 -7.10   -2.45921   -0.79126   +0.87947   +2.54856   +4.21946
 -7.00   -2.47275   -0.80406   +0.86727   +2.53714   +4.20871
 -6.90   -2.48629   -0.81687   +0.85506   +2.52571   +4.19792
 -6.80   -2.49982   -0.82967   +0.84282   +2.51426   +4.18709
 -6.70   -2.51334   -0.84247   +0.83057   +2.50279   +4.17622
 -6.60   -2.52686   -0.85527   +0.81830   +2.49130   +4.16532
 -6.50   -2.54038   -0.86807   +0.80602   +2.47979   +4.15438
 -6.40   -2.55388   -0.88087   +0.79372   +2.46826   +4.14340
 -6.30   -2.56738   -0.89366   +0.78141   +2.45672   +4.13239
 -6.20   -2.58087   -0.90646   +0.76909   +2.44515   +4.12135
 -6.10   -2.59435   -0.91925   +0.75676   +2.43357   +4.11028
 -6.00   -2.60782   -0.93205   +0.74442   +2.42197   +4.09918
 -5.90   -2.62129   -0.94484   +0.73208   +2.41035   +4.08806
 -5.80   -2.63474   -0.95763   +0.71974   +2.39871   +4.07691
 -5.70   -2.64819   -0.97043   +0.70739   +2.38706   +4.06574
 -5.60   -2.66162   -0.98322   +0.69504   +2.37539   +4.05454
 -5.50   -2.67505   -0.99602   +0.68269   +2.36370   +4.04333
 -5.40   -2.68846   -1.00881   +0.67034   +2.35199   +4.03209
 -5.30   -2.70186   -1.02161   +0.65800   +2.34027   +4.02084
 -5.20   -2.71525   -1.03440   +0.64566   +2.32853   +4.00958
 -5.10   -2.72863   -1.04720   +0.63332   +2.31677   +3.99829
 -5.00   -2.74200   -1.06000   +0.62100   +2.30500   +3.98700
 -4.90   -2.75536   -1.07280   +0.60868   +2.29321   +3.97569
 -4.80   -2.76872   -1.08561   +0.59636   +2.28140   +3.96436
 -4.70   -2.78209   -1.09843   +0.58403   +2.26957   +3.95300
 -4.60   -2.79545   -1.11125   +0.57171   +2.25773   +3.94163
 -4.50   -2.80881   -1.12408   +0.55938   +2.24586   +3.93023
 -4.40   -2.82216   -1.13691   +0.54704   +2.23398   +3.91881
 -4.30   -2.83551   -1.14974   +0.53471   +2.22208   +3.90737
 -4.20   -2.84885   -1.16257   +0.52237   +2.21016   +3.89590
 -4.10   -2.86218   -1.17541   +0.51003   +2.19823   +3.88441
 -4.00   -2.87550   -1.18824   +0.49769   +2.18627   +3.87290
 -3.90   -2.88881   -1.20107   +0.48534   +2.17430   +3.86136
 -3.80   -2.90211   -1.21390   +0.47299   +2.16231   +3.84979
 -3.70   -2.91539   -1.22672   +0.46063   +2.15031   +3.83820
 -3.60   -2.92865   -1.23954   +0.44828   +2.13829   +3.82659
 -3.50   -2.94190   -1.25236   +0.43591   +2.12625   +3.81494
 -3.40   -2.95512   -1.26517   +0.42354   +2.11419   +3.80328
 -3.30   -2.96832   -1.27797   +0.41117   +2.10212   +3.79158
 -3.20   -2.98151   -1.29076   +0.39879   +2.09004   +3.77986
 -3.10   -2.99466   -1.30355   +0.38641   +2.07793   +3.76811
 -3.00   -3.00779   -1.31632   +0.37402   +2.06582   +3.75633
 -2.90   -3.02089   -1.32908   +0.36163   +2.05368   +3.74452
 -2.80   -3.03397   -1.34183   +0.34923   +2.04153   +3.73268
 -2.70   -3.04701   -1.35457   +0.33683   +2.02937   +3.72082
 -2.60   -3.06002   -1.36729   +0.32442   +2.01719   +3.70892
 -2.50   -3.07300   -1.38000   +0.31200   +2.00500   +3.69700
 -2.40   -3.08595   -1.39270   +0.29958   +1.99279   +3.68504
 -2.30   -3.09886   -1.40538   +0.28714   +1.98055   +3.67304
 -2.20   -3.11175   -1.41806   +0.27470   +1.96830   +3.66101
 -2.10   -3.12462   -1.43074   +0.26225   +1.95602   +3.64895
 -2.00   -3.13746   -1.44340   +0.24979   +1.94372   +3.63685
 -1.90   -3.15027   -1.45606   +0.23733   +1.93140   +3.62472
 -1.80   -3.16306   -1.46870   +0.22486   +1.91907   +3.61256
 -1.70   -3.17582   -1.48134   +0.21238   +1.90671   +3.60037
 -1.60   -3.18857   -1.49398   +0.19990   +1.89434   +3.58815
 -1.50   -3.20129   -1.50660   +0.18742   +1.88196   +3.57590
 -1.40   -3.21399   -1.51922   +0.17493   +1.86956   +3.56363
 -1.30   -3.22667   -1.53182   +0.16243   +1.85715   +3.55134
 -1.20   -3.23933   -1.54442   +0.14994   +1.84472   +3.53903
 -1.10   -3.25197   -1.55702   +0.13744   +1.83229   +3.52669
 -1.00   -3.26459   -1.56960   +0.12494   +1.81984   +3.51434
 -0.90   -3.27720   -1.58218   +0.11244   +1.80738   +3.50196
 -0.80   -3.28979   -1.59474   +0.09994   +1.79492   +3.48957
 -0.70   -3.30236   -1.60730   +0.08744   +1.78245   +3.47717
 -0.60   -3.31492   -1.61986   +0.07495   +1.76997   +3.46475
 -0.50   -3.32746   -1.63240   +0.06245   +1.75748   +3.45231
 -0.40   -3.34000   -1.64494   +0.04995   +1.74499   +3.43987
 -0.30   -3.35251   -1.65746   +0.03746   +1.73250   +3.42741
 -0.20   -3.36502   -1.66998   +0.02497   +1.72000   +3.41495
 -0.10   -3.37752   -1.68250   +0.01248   +1.70750   +3.40248
 +0.00   -3.39000   -1.69500   +0.00000   +1.69500   +3.39000
 +0.10   -3.40248   -1.70750   -0.01248   +1.68250   +3.37752
 +0.20   -3.41495   -1.72000   -0.02497   +1.66998   +3.36502
 +0.30   -3.42741   -1.73250   -0.03746   +1.65746   +3.35251
 +0.40   -3.43987   -1.74499   -0.04995   +1.64494   +3.34000
 +0.50   -3.45231   -1.75748   -0.06245   +1.63240   +3.32746
 +0.60   -3.46475   -1.76997   -0.07495   +1.61986   +3.31492
 +0.70   -3.47717   -1.78245   -0.08744   +1.60730   +3.30236
 +0.80   -3.48957   -1.79492   -0.09994   +1.59474   +3.28979
 +0.90   -3.50196   -1.80738   -0.11244   +1.58218   +3.27720
 +1.00   -3.51434   -1.81984   -0.12494   +1.56960   +3.26459
 +1.10   -3.52669   -1.83229   -0.13744   +1.55702   +3.25197
 +1.20   -3.53903   -1.84472   -0.14994   +1.54442   +3.23933
 +1.30   -3.55134   -1.85715   -0.16243   +1.53182   +3.22667
 +1.40   -3.56363   -1.86956   -0.17493   +1.51922   +3.21399
 +1.50   -3.57590   -1.88196   -0.18742   +1.50660   +3.20129
 +1.60   -3.58815   -1.89434   -0.19990   +1.49398   +3.18857
 +1.70   -3.60037   -1.90671   -0.21238   +1.48134   +3.17582
 +1.80   -3.61256   -1.91907   -0.22486   +1.46870   +3.16306
 +1.90   -3.62472   -1.93140   -0.23733   +1.45606   +3.15027
 +2.00   -3.63685   -1.94372   -0.24979   +1.44340   +3.13746
 +2.10   -3.64895   -1.95602   -0.26225   +1.43074   +3.12462
 +2.20   -3.66101   -1.96830   -0.27470   +1.41806   +3.11175
 +2.30   -3.67304   -1.98055   -0.28714   +1.40538   +3.09886
 +2.40   -3.68504   -1.99279   -0.29958   +1.39270   +3.08595
 +2.50   -3.69700   -2.00500   -0.31200   +1.38000   +3.07300
 +2.60   -3.70892   -2.01719   -0.32442   +1.36729   +3.06002
 +2.70   -3.72082   -2.02937   -0.33683   +1.35457   +3.04701
 +2.80   -3.73268   -2.04153   -0.34923   +1.34183   +3.03397
 +2.90   -3.74452   -2.05368   -0.36163   +1.32908   +3.02089
 +3.00   -3.75633   -2.06582   -0.37402   +1.31632   +3.00779
 +3.10   -3.76811   -2.07793   -0.38641   +1.30355   +2.99466
 +3.20   -3.77986   -2.09004   -0.39879   +1.29076   +2.98151
 +3.30   -3.79158   -2.10212   -0.41117   +1.27797   +2.96832
 +3.40   -3.80328   -2.11419   -0.42354   +1.26517   +2.95512
 +3.50   -3.81494   -2.12625   -0.43591   +1.25236   +2.94190
 +3.60   -3.82659   -2.13829   -0.44828   +1.23954   +2.92865
 +3.70   -3.83820   -2.15031   -0.46063   +1.22672   +2.91539
 +3.80   -3.84979   -2.16231   -0.47299   +1.21390   +2.90211
 +3.90   -3.86136   -2.17430   -0.48534   +1.20107   +2.88881
 +4.00   -3.87290   -2.18627   -0.49769   +1.18824   +2.87550
 +4.10   -3.88441   -2.19823   -0.51003   +1.17541   +2.86218
 +4.20   -3.89590   -2.21016   -0.52237   +1.16257   +2.84885
 +4.30   -3.90737   -2.22208   -0.53471   +1.14974   +2.83551
 +4.40   -3.91881   -2.23398   -0.54704   +1.13691   +2.82216
 +4.50   -3.93023   -2.24586   -0.55938   +1.12408   +2.80881
 +4.60   -3.94163   -2.25773   -0.57171   +1.11125   +2.79545
 +4.70   -3.95300   -2.26957   -0.58403   +1.09843   +2.78209
 +4.80   -3.96436   -2.28140   -0.59636   +1.08561   +2.76872
 +4.90   -3.97569   -2.29321   -0.60868   +1.07280   +2.75536
 +5.00   -3.98700   -2.30500   -0.62100   +1.06000   +2.74200
 +5.10   -3.99829   -2.31677   -0.63332   +1.04720   +2.72863
 +5.20   -4.00958   -2.32853   -0.64566   +1.03440   +2.71525
 +5.30   -4.02084   -2.34027   -0.65800   +1.02161   +2.70186
 +5.40   -4.03209   -2.35199   -0.67034   +1.00881   +2.68846
 +5.50   -4.04333   -2.36370   -0.68269   +0.99602   +2.67505
 +5.60   -4.05454   -2.37539   -0.69504   +0.98322   +2.66162
 +5.70   -4.06574   -2.38706   -0.70739   +0.97043   +2.64819
 +5.80   -4.07691   -2.39871   -0.71974   +0.95763   +2.63474
 +5.90   -4.08806   -2.41035   -0.73208   +0.94484   +2.62129
 +6.00   -4.09918   -2.42197   -0.74442   +0.93205   +2.60782
 +6.10   -4.11028   -2.43357   -0.75676   +0.91925   +2.59435
 +6.20   -4.12135   -2.44515   -0.76909   +0.90646   +2.58087
 +6.30   -4.13239   -2.45672   -0.78141   +0.89366   +2.56738
 +6.40   -4.14340   -2.46826   -0.79372   +0.88087   +2.55388
 +6.50   -4.15438   -2.47979   -0.80602   +0.86807   +2.54038
 +6.60   -4.16532   -2.49130   -0.81830   +0.85527   +2.52686
 +6.70   -4.17622   -2.50279   -0.83057   +0.84247   +2.51334
 +6.80   -4.18709   -2.51426   -0.84282   +0.82967   +2.49982
 +6.90   -4.19792   -2.52571   -0.85506   +0.81687   +2.48629
 +7.00   -4.20871   -2.53714   -0.86727   +0.80406   +2.47275
 +7.10   -4.21946   -2.54856   -0.87947   +0.79126   +2.45921
 +7.20   -4.23016   -2.55995   -0.89164   +0.77845   +2.44566
 +7.30   -4.24082   -2.57132   -0.90378   +0.76563   +2.43211
 +7.40   -4.25144   -2.58267   -0.91591   +0.75282   +2.41856
 +7.50   -4.26200   -2.59400   -0.92800   +0.74000   +2.40500
 +7.60   -4.27252   -2.60531   -0.94007   +0.72718   +2.39144
 +7.70   -4.28301   -2.61660   -0.95213   +0.71436   +2.37787
 +7.80   -4.29345   -2.62787   -0.96417   +0.70153   +2.36429
 +7.90   -4.30387   -2.63913   -0.97619   +0.68871   +2.35071
 +8.00   -4.31424   -2.65036   -0.98820   +0.67588   +2.33712
 +8.10   -4.32458   -2.66157   -1.00019   +0.66305   +2.32352
 +8.20   -4.33488   -2.67277   -1.01217   +0.65022   +2.30992
 +8.30   -4.34514   -2.68395   -1.02413   +0.63739   +2.29632
 +8.40   -4.35537   -2.69510   -1.03607   +0.62456   +2.28270
 +8.50   -4.36556   -2.70624   -1.04800   +0.61172   +2.26908
 +8.60   -4.37571   -2.71736   -1.05991   +0.59888   +2.25545
 +8.70   -4.38583   -2.72846   -1.07181   +0.58604   +2.24182
 +8.80   -4.39591   -2.73954   -1.08369   +0.57320   +2.22818
 +8.90   -4.40595   -2.75060   -1.09555   +0.56036   +2.21453
 +9.00   -4.41596   -2.76164   -1.10740   +0.54752   +2.20088
 +9.10   -4.42593   -2.77266   -1.11923   +0.53468   +2.18722
 +9.20   -4.43586   -2.78367   -1.13105   +0.52183   +2.17356
 +9.30   -4.44576   -2.79465   -1.14285   +0.50898   +2.15988
 +9.40   -4.45562   -2.80561   -1.15463   +0.49613   +2.14620
 +9.50   -4.46544   -2.81656   -1.16640   +0.48328   +2.13252
 +9.60   -4.47523   -2.82749   -1.17815   +0.47043   +2.11883
 +9.70   -4.48497   -2.83839   -1.18989   +0.45757   +2.10513
 +9.80   -4.49469   -2.84928   -1.20161   +0.44472   +2.09143
 +9.90   -4.50436   -2.86015   -1.21331   +0.43186   +2.07772
+10.00   -4.51400   -2.87100   -1.22500   +0.41900   +2.06400


==> figs/ch03_acft/test4_cmn_vs_beta__deltaA.txt <==
-10.00   -1.53200   -1.62300   -1.71400   -1.80500   -1.89400
 -9.90   -1.51545   -1.60649   -1.69751   -1.78855   -1.87769
 -9.80   -1.49888   -1.58996   -1.68101   -1.77209   -1.86136
 -9.70   -1.48230   -1.57342   -1.66449   -1.75561   -1.84502
 -9.60   -1.46570   -1.55686   -1.64795   -1.73911   -1.82866
 -9.50   -1.44908   -1.54028   -1.63140   -1.72260   -1.81228
 -9.40   -1.43244   -1.52368   -1.61483   -1.70607   -1.79588
 -9.30   -1.41579   -1.50707   -1.59825   -1.68953   -1.77947
 -9.20   -1.39912   -1.49044   -1.58165   -1.67297   -1.76304
 -9.10   -1.38243   -1.47379   -1.56503   -1.65639   -1.74659
 -9.00   -1.36572   -1.45712   -1.54840   -1.63980   -1.73012
 -8.90   -1.34900   -1.44044   -1.53175   -1.62319   -1.71364
 -8.80   -1.33225   -1.42373   -1.51509   -1.60657   -1.69713
 -8.70   -1.31549   -1.40701   -1.49841   -1.58993   -1.68061
 -8.60   -1.29872   -1.39028   -1.48171   -1.57327   -1.66408
 -8.50   -1.28192   -1.37352   -1.46500   -1.55660   -1.64752
 -8.40   -1.26511   -1.35675   -1.44827   -1.53991   -1.63095
 -8.30   -1.24828   -1.33996   -1.43153   -1.52321   -1.61436
 -8.20   -1.23143   -1.32315   -1.41477   -1.50649   -1.59775
 -8.10   -1.21456   -1.30632   -1.39799   -1.48975   -1.58112
 -8.00   -1.19768   -1.28948   -1.38120   -1.47300   -1.56448
 -7.90   -1.18078   -1.27262   -1.36439   -1.45623   -1.54782
 -7.80   -1.16386   -1.25574   -1.34757   -1.43945   -1.53114
 -7.70   -1.14692   -1.23884   -1.33073   -1.42265   -1.51444
 -7.60   -1.12997   -1.22193   -1.31387   -1.40583   -1.49773
 -7.50   -1.11300   -1.20500   -1.29700   -1.38900   -1.48100
 -7.40   -1.09601   -1.18805   -1.28011   -1.37215   -1.46425
 -7.30   -1.07898   -1.17107   -1.26320   -1.35528   -1.44748
 -7.20   -1.06194   -1.15406   -1.24626   -1.33839   -1.43069
 -7.10   -1.04486   -1.13703   -1.22931   -1.32148   -1.41389
 -7.00   -1.02777   -1.11998   -1.21234   -1.30455   -1.39706
 -6.90   -1.01065   -1.10291   -1.19534   -1.28761   -1.38022
 -6.80   -0.99351   -1.08582   -1.17834   -1.27064   -1.36336
 -6.70   -0.97635   -1.06871   -1.16131   -1.25366   -1.34648
 -6.60   -0.95918   -1.05158   -1.14427   -1.23667   -1.32959
 -6.50   -0.94198   -1.03443   -1.12721   -1.21966   -1.31267
 -6.40   -0.92478   -1.01727   -1.11014   -1.20263   -1.29574
 -6.30   -0.90755   -1.00009   -1.09305   -1.18559   -1.27879
 -6.20   -0.89032   -0.98290   -1.07595   -1.16853   -1.26183
 -6.10   -0.87307   -0.96570   -1.05884   -1.15147   -1.24485
 -6.00   -0.85582   -0.94849   -1.04171   -1.13438   -1.22785
 -5.90   -0.83855   -0.93126   -1.02458   -1.11729   -1.21083
 -5.80   -0.82128   -0.91403   -1.00743   -1.10019   -1.19380
 -5.70   -0.80400   -0.89679   -0.99028   -1.08307   -1.17676
 -5.60   -0.78672   -0.87955   -0.97311   -1.06594   -1.15969
 -5.50   -0.76943   -0.86230   -0.95594   -1.04881   -1.14262
 -5.40   -0.75214   -0.84504   -0.93877   -1.03166   -1.12552
 -5.30   -0.73486   -0.82778   -0.92158   -1.01451   -1.10841
 -5.20   -0.71757   -0.81052   -0.90439   -0.99735   -1.09129
 -5.10   -0.70028   -0.79326   -0.88720   -0.98018   -1.07415
 -5.00   -0.68300   -0.77600   -0.87000   -0.96300   -1.05700
 -4.90   -0.66572   -0.75873   -0.85279   -0.94581   -1.03983
 -4.80   -0.64842   -0.74145   -0.83557   -0.92861   -1.02262
 -4.70   -0.63112   -0.72416   -0.81834   -0.91139   -1.00539
 -4.60   -0.61382   -0.70685   -0.80110   -0.89416   -0.98814
 -4.50   -0.59650   -0.68954   -0.78385   -0.87691   -0.97086
 -4.40   -0.57918   -0.67221   -0.76658   -0.85965   -0.95356
 -4.30   -0.56185   -0.65487   -0.74931   -0.84238   -0.93623
 -4.20   -0.54452   -0.63752   -0.73202   -0.82510   -0.91889
 -4.10   -0.52718   -0.62017   -0.71473   -0.80780   -0.90154
 -4.00   -0.50983   -0.60281   -0.69742   -0.79050   -0.88417
 -3.90   -0.49248   -0.58544   -0.68011   -0.77318   -0.86678
 -3.80   -0.47512   -0.56806   -0.66279   -0.75585   -0.84939
 -3.70   -0.45775   -0.55068   -0.64546   -0.73852   -0.83198
 -3.60   -0.44038   -0.53330   -0.62812   -0.72118   -0.81457
 -3.50   -0.42301   -0.51591   -0.61078   -0.70382   -0.79715
 -3.40   -0.40563   -0.49852   -0.59342   -0.68647   -0.77973
 -3.30   -0.38824   -0.48113   -0.57606   -0.66910   -0.76230
 -3.20   -0.37085   -0.46373   -0.55870   -0.65173   -0.74487
 -3.10   -0.35346   -0.44634   -0.54133   -0.63435   -0.72745
 -3.00   -0.33606   -0.42894   -0.52395   -0.61697   -0.71002
 -2.90   -0.31865   -0.41155   -0.50657   -0.59958   -0.69260
 -2.80   -0.30124   -0.39416   -0.48918   -0.58219   -0.67519
 -2.70   -0.28383   -0.37677   -0.47179   -0.56480   -0.65778
 -2.60   -0.26642   -0.35938   -0.45440   -0.54740   -0.64039
 -2.50   -0.24900   -0.34200   -0.43700   -0.53000   -0.62300
 -2.40   -0.23157   -0.32462   -0.41959   -0.51259   -0.60562
 -2.30   -0.21414   -0.30724   -0.40218   -0.49517   -0.58824
 -2.20   -0.19669   -0.28986   -0.38475   -0.47773   -0.57086
 -2.10   -0.17923   -0.27248   -0.36731   -0.46028   -0.55348
 -2.00   -0.16176   -0.25510   -0.34986   -0.44282   -0.53610
 -1.90   -0.14428   -0.23771   -0.33240   -0.42535   -0.51871
 -1.80   -0.12680   -0.22033   -0.31493   -0.40787   -0.50133
 -1.70   -0.10931   -0.20294   -0.29746   -0.39039   -0.48394
 -1.60   -0.09182   -0.18556   -0.27997   -0.37289   -0.46656
 -1.50   -0.07432   -0.16817   -0.26249   -0.35539   -0.44917
 -1.40   -0.05682   -0.15078   -0.24500   -0.33789   -0.43178
 -1.30   -0.03931   -0.13338   -0.22750   -0.32038   -0.41438
 -1.20   -0.02181   -0.11599   -0.21000   -0.30287   -0.39699
 -1.10   -0.00430   -0.09859   -0.19250   -0.28536   -0.37959
 -1.00   +0.01320   -0.08119   -0.17499   -0.26785   -0.36219
 -0.90   +0.03070   -0.06379   -0.15749   -0.25034   -0.34479
 -0.80   +0.04820   -0.04638   -0.13998   -0.23283   -0.32738
 -0.70   +0.06570   -0.02897   -0.12247   -0.21533   -0.30997
 -0.60   +0.08319   -0.01156   -0.10497   -0.19783   -0.29256
 -0.50   +0.10068   +0.00586   -0.08746   -0.18034   -0.27514
 -0.40   +0.11816   +0.02328   -0.06996   -0.16285   -0.25772
 -0.30   +0.13563   +0.04070   -0.05247   -0.14537   -0.24030
 -0.20   +0.15310   +0.05813   -0.03497   -0.12790   -0.22287
 -0.10   +0.17055   +0.07556   -0.01748   -0.11045   -0.20544
 +0.00   +0.18800   +0.09300   +0.00000   -0.09300   -0.18800
 +0.10   +0.20544   +0.11045   +0.01748   -0.07556   -0.17055
 +0.20   +0.22287   +0.12790   +0.03497   -0.05813   -0.15310
 +0.30   +0.24030   +0.14537   +0.05247   -0.04070   -0.13563
 +0.40   +0.25772   +0.16285   +0.06996   -0.02328   -0.11816
 +0.50   +0.27514   +0.18034   +0.08746   -0.00586   -0.10068
 +0.60   +0.29256   +0.19783   +0.10497   +0.01156   -0.08319
 +0.70   +0.30997   +0.21533   +0.12247   +0.02897   -0.06570
 +0.80   +0.32738   +0.23283   +0.13998   +0.04638   -0.04820
 +0.90   +0.34479   +0.25034   +0.15749   +0.06379   -0.03070
 +1.00   +0.36219   +0.26785   +0.17499   +0.08119   -0.01320
 +1.10   +0.37959   +0.28536   +0.19250   +0.09859   +0.00430
 +1.20   +0.39699   +0.30287   +0.21000   +0.11599   +0.02181
 +1.30   +0.41438   +0.32038   +0.22750   +0.13338   +0.03931
 +1.40   +0.43178   +0.33789   +0.24500   +0.15078   +0.05682
 +1.50   +0.44917   +0.35539   +0.26249   +0.16817   +0.07432
 +1.60   +0.46656   +0.37289   +0.27997   +0.18556   +0.09182
 +1.70   +0.48394   +0.39039   +0.29746   +0.20294   +0.10931
 +1.80   +0.50133   +0.40787   +0.31493   +0.22033   +0.12680
 +1.90   +0.51871   +0.42535   +0.33240   +0.23771   +0.14428
 +2.00   +0.53610   +0.44282   +0.34986   +0.25510   +0.16176
 +2.10   +0.55348   +0.46028   +0.36731   +0.27248   +0.17923
 +2.20   +0.57086   +0.47773   +0.38475   +0.28986   +0.19669
 +2.30   +0.58824   +0.49517   +0.40218   +0.30724   +0.21414
 +2.40   +0.60562   +0.51259   +0.41959   +0.32462   +0.23157
 +2.50   +0.62300   +0.53000   +0.43700   +0.34200   +0.24900
 +2.60   +0.64039   +0.54740   +0.45440   +0.35938   +0.26642
 +2.70   +0.65778   +0.56480   +0.47179   +0.37677   +0.28383
 +2.80   +0.67519   +0.58219   +0.48918   +0.39416   +0.30124
 +2.90   +0.69260   +0.59958   +0.50657   +0.41155   +0.31865
 +3.00   +0.71002   +0.61697   +0.52395   +0.42894   +0.33606
 +3.10   +0.72745   +0.63435   +0.54133   +0.44634   +0.35346
 +3.20   +0.74487   +0.65173   +0.55870   +0.46373   +0.37085
 +3.30   +0.76230   +0.66910   +0.57606   +0.48113   +0.38824
 +3.40   +0.77973   +0.68647   +0.59342   +0.49852   +0.40563
 +3.50   +0.79715   +0.70382   +0.61078   +0.51591   +0.42301
 +3.60   +0.81457   +0.72118   +0.62812   +0.53330   +0.44038
 +3.70   +0.83198   +0.73852   +0.64546   +0.55068   +0.45775
 +3.80   +0.84939   +0.75585   +0.66279   +0.56806   +0.47512
 +3.90   +0.86678   +0.77318   +0.68011   +0.58544   +0.49248
 +4.00   +0.88417   +0.79050   +0.69742   +0.60281   +0.50983
 +4.10   +0.90154   +0.80780   +0.71473   +0.62017   +0.52718
 +4.20   +0.91889   +0.82510   +0.73202   +0.63752   +0.54452
 +4.30   +0.93623   +0.84238   +0.74931   +0.65487   +0.56185
 +4.40   +0.95356   +0.85965   +0.76658   +0.67221   +0.57918
 +4.50   +0.97086   +0.87691   +0.78385   +0.68954   +0.59650
 +4.60   +0.98814   +0.89416   +0.80110   +0.70685   +0.61382
 +4.70   +1.00539   +0.91139   +0.81834   +0.72416   +0.63112
 +4.80   +1.02262   +0.92861   +0.83557   +0.74145   +0.64842
 +4.90   +1.03983   +0.94581   +0.85279   +0.75873   +0.66572
 +5.00   +1.05700   +0.96300   +0.87000   +0.77600   +0.68300
 +5.10   +1.07415   +0.98018   +0.88720   +0.79326   +0.70028
 +5.20   +1.09129   +0.99735   +0.90439   +0.81052   +0.71757
 +5.30   +1.10840   +1.01451   +0.92158   +0.82778   +0.73486
 +5.40   +1.12550   +1.03166   +0.93877   +0.84504   +0.75214
 +5.50   +1.14258   +1.04881   +0.95594   +0.86230   +0.76943
 +5.60   +1.15965   +1.06594   +0.97311   +0.87955   +0.78672
 +5.70   +1.17670   +1.08307   +0.99028   +0.89679   +0.80400
 +5.80   +1.19373   +1.10019   +1.00743   +0.91403   +0.82128
 +5.90   +1.21075   +1.11729   +1.02458   +0.93126   +0.83855
 +6.00   +1.22775   +1.13438   +1.04171   +0.94849   +0.85582
 +6.10   +1.24474   +1.15147   +1.05884   +0.96570   +0.87307
 +6.20   +1.26171   +1.16853   +1.07595   +0.98290   +0.89032
 +6.30   +1.27866   +1.18559   +1.09305   +1.00009   +0.90755
 +6.40   +1.29560   +1.20263   +1.11014   +1.01727   +0.92478
 +6.50   +1.31253   +1.21966   +1.12721   +1.03443   +0.94198
 +6.60   +1.32944   +1.23667   +1.14427   +1.05158   +0.95918
 +6.70   +1.34633   +1.25366   +1.16131   +1.06871   +0.97635
 +6.80   +1.36322   +1.27064   +1.17834   +1.08582   +0.99351
 +6.90   +1.38008   +1.28761   +1.19534   +1.10291   +1.01065
 +7.00   +1.39694   +1.30455   +1.21234   +1.11998   +1.02777
 +7.10   +1.41378   +1.32148   +1.22931   +1.13703   +1.04486
 +7.20   +1.43060   +1.33839   +1.24626   +1.15406   +1.06194
 +7.30   +1.44741   +1.35528   +1.26320   +1.17107   +1.07898
 +7.40   +1.46421   +1.37215   +1.28011   +1.18805   +1.09601
 +7.50   +1.48100   +1.38900   +1.29700   +1.20500   +1.11300
 +7.60   +1.49777   +1.40583   +1.31387   +1.22193   +1.12997
 +7.70   +1.51453   +1.42265   +1.33073   +1.23884   +1.14692
 +7.80   +1.53128   +1.43945   +1.34757   +1.25574   +1.16386
 +7.90   +1.54800   +1.45623   +1.36439   +1.27262   +1.18078
 +8.00   +1.56472   +1.47300   +1.38120   +1.28948   +1.19768
 +8.10   +1.58142   +1.48975   +1.39799   +1.30632   +1.21456
 +8.20   +1.59811   +1.50649   +1.41477   +1.32315   +1.23143
 +8.30   +1.61478   +1.52321   +1.43153   +1.33996   +1.24828
 +8.40   +1.63144   +1.53991   +1.44827   +1.35675   +1.26511
 +8.50   +1.64808   +1.55660   +1.46500   +1.37352   +1.28192
 +8.60   +1.66471   +1.57327   +1.48171   +1.39028   +1.29872
 +8.70   +1.68132   +1.58993   +1.49841   +1.40701   +1.31549
 +8.80   +1.69792   +1.60657   +1.51509   +1.42373   +1.33225
 +8.90   +1.71451   +1.62319   +1.53175   +1.44044   +1.34900
 +9.00   +1.73108   +1.63980   +1.54840   +1.45712   +1.36572
 +9.10   +1.74764   +1.65639   +1.56503   +1.47379   +1.38243
 +9.20   +1.76418   +1.67297   +1.58165   +1.49044   +1.39912
 +9.30   +1.78071   +1.68953   +1.59825   +1.50707   +1.41579
 +9.40   +1.79722   +1.70607   +1.61483   +1.52368   +1.43244
 +9.50   +1.81372   +1.72260   +1.63140   +1.54028   +1.44908
 +9.60   +1.83020   +1.73911   +1.64795   +1.55686   +1.46570
 +9.70   +1.84668   +1.75561   +1.66449   +1.57342   +1.48230
 +9.80   +1.86313   +1.77209   +1.68101   +1.58996   +1.49888
 +9.90   +1.87957   +1.78855   +1.69751   +1.60649   +1.51545
+10.00   +1.89600   +1.80500   +1.71400   +1.62300   +1.53200


==> figs/ch03_acft/test4_cy_vs_beta__deltaA.txt <==
-10.00   -5.40883   -5.40439   -5.39996   -5.39552   -5.39207
 -9.90   -5.35695   -5.35252   -5.34807   -5.34364   -5.34022
 -9.80   -5.30502   -5.30060   -5.29614   -5.29172   -5.28831
 -9.70   -5.25305   -5.24863   -5.24416   -5.23975   -5.23637
 -9.60   -5.20103   -5.19662   -5.19214   -5.18773   -5.18437
 -9.50   -5.14896   -5.14456   -5.14008   -5.13567   -5.13233
 -9.40   -5.09685   -5.09245   -5.08796   -5.08356   -5.08024
 -9.30   -5.04469   -5.04030   -5.03581   -5.03141   -5.02811
 -9.20   -4.99248   -4.98810   -4.98360   -4.97921   -4.97592
 -9.10   -4.94023   -4.93585   -4.93135   -4.92697   -4.92369
 -9.00   -4.88792   -4.88355   -4.87905   -4.87468   -4.87141
 -8.90   -4.83557   -4.83120   -4.82671   -4.82234   -4.81908
 -8.80   -4.78316   -4.77880   -4.77432   -4.76996   -4.76671
 -8.70   -4.73071   -4.72636   -4.72188   -4.71752   -4.71428
 -8.60   -4.67821   -4.67386   -4.66939   -4.66504   -4.66180
 -8.50   -4.62566   -4.62131   -4.61685   -4.61251   -4.60928
 -8.40   -4.57305   -4.56872   -4.56427   -4.55993   -4.55670
 -8.30   -4.52040   -4.51607   -4.51164   -4.50731   -4.50408
 -8.20   -4.46769   -4.46337   -4.45895   -4.45463   -4.45140
 -8.10   -4.41494   -4.41062   -4.40622   -4.40190   -4.39867
 -8.00   -4.36213   -4.35782   -4.35344   -4.34913   -4.34589
 -7.90   -4.30927   -4.30497   -4.30060   -4.29630   -4.29306
 -7.80   -4.25636   -4.25207   -4.24772   -4.24343   -4.24017
 -7.70   -4.20340   -4.19911   -4.19479   -4.19050   -4.18724
 -7.60   -4.15038   -4.14610   -4.14180   -4.13752   -4.13425
 -7.50   -4.09731   -4.09304   -4.08876   -4.08449   -4.08121
 -7.40   -4.04417   -4.03991   -4.03566   -4.03140   -4.02810
 -7.30   -3.99096   -3.98670   -3.98249   -3.97823   -3.97491
 -7.20   -3.93768   -3.93343   -3.92925   -3.92499   -3.92165
 -7.10   -3.88432   -3.88008   -3.87594   -3.87169   -3.86831
 -7.00   -3.83090   -3.82666   -3.82256   -3.81832   -3.81491
 -6.90   -3.77741   -3.77318   -3.76912   -3.76489   -3.76144
 -6.80   -3.72386   -3.71964   -3.71562   -3.71140   -3.70791
 -6.70   -3.67026   -3.66604   -3.66207   -3.65785   -3.65432
 -6.60   -3.61659   -3.61238   -3.60846   -3.60425   -3.60067
 -6.50   -3.56287   -3.55867   -3.55480   -3.55059   -3.54697
 -6.40   -3.50910   -3.50491   -3.50108   -3.49689   -3.49321
 -6.30   -3.45528   -3.45109   -3.44732   -3.44313   -3.43941
 -6.20   -3.40142   -3.39724   -3.39351   -3.38934   -3.38556
 -6.10   -3.34751   -3.34334   -3.33967   -3.33549   -3.33167
 -6.00   -3.29356   -3.28939   -3.28578   -3.28161   -3.27775
 -5.90   -3.23957   -3.23541   -3.23185   -3.22769   -3.22378
 -5.80   -3.18555   -3.18140   -3.17789   -3.17373   -3.16979
 -5.70   -3.13150   -3.12735   -3.12389   -3.11974   -3.11576
 -5.60   -3.07741   -3.07327   -3.06986   -3.06572   -3.06171
 -5.50   -3.02330   -3.01917   -3.01581   -3.01167   -3.00763
 -5.40   -2.96916   -2.96503   -2.96173   -2.95760   -2.95353
 -5.30   -2.91501   -2.91088   -2.90763   -2.90350   -2.89941
 -5.20   -2.86083   -2.85671   -2.85350   -2.84938   -2.84528
 -5.10   -2.80663   -2.80252   -2.79936   -2.79525   -2.79114
 -5.00   -2.75243   -2.74832   -2.74520   -2.74109   -2.73698
 -4.90   -2.69818   -2.69407   -2.69101   -2.68690   -2.68280
 -4.80   -2.64387   -2.63977   -2.63675   -2.63265   -2.62857
 -4.70   -2.58951   -2.58541   -2.58245   -2.57835   -2.57429
 -4.60   -2.53509   -2.53099   -2.52809   -2.52399   -2.51997
 -4.50   -2.48061   -2.47652   -2.47368   -2.46958   -2.46560
 -4.40   -2.42609   -2.42200   -2.41922   -2.41513   -2.41119
 -4.30   -2.37152   -2.36744   -2.36471   -2.36063   -2.35674
 -4.20   -2.31691   -2.31283   -2.31017   -2.30609   -2.30225
 -4.10   -2.26226   -2.25818   -2.25558   -2.25150   -2.24772
 -4.00   -2.20757   -2.20349   -2.20096   -2.19688   -2.19316
 -3.90   -2.15285   -2.14877   -2.14630   -2.14223   -2.13856
 -3.80   -2.09809   -2.09402   -2.09161   -2.08754   -2.08394
 -3.70   -2.04331   -2.03925   -2.03689   -2.03282   -2.02928
 -3.60   -1.98851   -1.98444   -1.98214   -1.97808   -1.97460
 -3.50   -1.93368   -1.92962   -1.92737   -1.92331   -1.91989
 -3.40   -1.87884   -1.87478   -1.87258   -1.86852   -1.86516
 -3.30   -1.82398   -1.81992   -1.81776   -1.81371   -1.81041
 -3.20   -1.76911   -1.76505   -1.76293   -1.75888   -1.75563
 -3.10   -1.71423   -1.71017   -1.70809   -1.70404   -1.70084
 -3.00   -1.65934   -1.65529   -1.65323   -1.64918   -1.64603
 -2.90   -1.60445   -1.60041   -1.59837   -1.59432   -1.59120
 -2.80   -1.54956   -1.54552   -1.54349   -1.53945   -1.53637
 -2.70   -1.49468   -1.49064   -1.48862   -1.48458   -1.48152
 -2.60   -1.43980   -1.43577   -1.43374   -1.42970   -1.42666
 -2.50   -1.38494   -1.38090   -1.37886   -1.37483   -1.37179
 -2.40   -1.33006   -1.32603   -1.32397   -1.31993   -1.31689
 -2.30   -1.27515   -1.27112   -1.26902   -1.26499   -1.26194
 -2.20   -1.22022   -1.21618   -1.21404   -1.21000   -1.20694
 -2.10   -1.16525   -1.16122   -1.15902   -1.15497   -1.15188
 -2.00   -1.11027   -1.10623   -1.10396   -1.09990   -1.09679
 -1.90   -1.05525   -1.05121   -1.04887   -1.04480   -1.04166
 -1.80   -1.00022   -0.99617   -0.99375   -0.98967   -0.98649
 -1.70   -0.94516   -0.94111   -0.93861   -0.93452   -0.93129
 -1.60   -0.89009   -0.88603   -0.88344   -0.87934   -0.87607
 -1.50   -0.83500   -0.83094   -0.82825   -0.82414   -0.82082
 -1.40   -0.77990   -0.77583   -0.77304   -0.76892   -0.76555
 -1.30   -0.72479   -0.72072   -0.71782   -0.71369   -0.71027
 -1.20   -0.66966   -0.66559   -0.66259   -0.65845   -0.65497
 -1.10   -0.61453   -0.61045   -0.60735   -0.60320   -0.59967
 -1.00   -0.55939   -0.55531   -0.55210   -0.54795   -0.54437
 -0.90   -0.50424   -0.50016   -0.49685   -0.49270   -0.48906
 -0.80   -0.44909   -0.44501   -0.44160   -0.43745   -0.43376
 -0.70   -0.39394   -0.38986   -0.38636   -0.38221   -0.37847
 -0.60   -0.33879   -0.33472   -0.33112   -0.32698   -0.32319
 -0.50   -0.28364   -0.27958   -0.27589   -0.27177   -0.26793
 -0.40   -0.22850   -0.22444   -0.22068   -0.21657   -0.21269
 -0.30   -0.17336   -0.16931   -0.16548   -0.16139   -0.15747
 -0.20   -0.11823   -0.11420   -0.11030   -0.10623   -0.10228
 -0.10   -0.06311   -0.05909   -0.05514   -0.05110   -0.04712
 +0.00   -0.00800   -0.00400   -0.00000   +0.00400   +0.00800
 +0.10   +0.04712   +0.05110   +0.05514   +0.05909   +0.06311
 +0.20   +0.10228   +0.10623   +0.11030   +0.11420   +0.11823
 +0.30   +0.15747   +0.16139   +0.16548   +0.16931   +0.17336
 +0.40   +0.21269   +0.21657   +0.22068   +0.22444   +0.22850
 +0.50   +0.26793   +0.27177   +0.27589   +0.27958   +0.28364
 +0.60   +0.32319   +0.32698   +0.33112   +0.33472   +0.33879
 +0.70   +0.37847   +0.38221   +0.38636   +0.38986   +0.39394
 +0.80   +0.43376   +0.43745   +0.44160   +0.44501   +0.44909
 +0.90   +0.48906   +0.49270   +0.49685   +0.50016   +0.50424
 +1.00   +0.54437   +0.54795   +0.55210   +0.55531   +0.55939
 +1.10   +0.59967   +0.60320   +0.60735   +0.61045   +0.61453
 +1.20   +0.65497   +0.65845   +0.66259   +0.66559   +0.66966
 +1.30   +0.71027   +0.71369   +0.71782   +0.72072   +0.72479
 +1.40   +0.76555   +0.76892   +0.77304   +0.77583   +0.77990
 +1.50   +0.82082   +0.82414   +0.82825   +0.83094   +0.83500
 +1.60   +0.87607   +0.87934   +0.88344   +0.88603   +0.89009
 +1.70   +0.93129   +0.93452   +0.93861   +0.94111   +0.94516
 +1.80   +0.98649   +0.98967   +0.99375   +0.99617   +1.00022
 +1.90   +1.04166   +1.04480   +1.04887   +1.05121   +1.05525
 +2.00   +1.09679   +1.09990   +1.10396   +1.10623   +1.11027
 +2.10   +1.15188   +1.15497   +1.15902   +1.16122   +1.16525
 +2.20   +1.20694   +1.21000   +1.21404   +1.21618   +1.22022
 +2.30   +1.26194   +1.26499   +1.26902   +1.27112   +1.27515
 +2.40   +1.31689   +1.31993   +1.32397   +1.32603   +1.33006
 +2.50   +1.37179   +1.37483   +1.37886   +1.38090   +1.38494
 +2.60   +1.42666   +1.42970   +1.43374   +1.43577   +1.43980
 +2.70   +1.48152   +1.48458   +1.48862   +1.49064   +1.49468
 +2.80   +1.53637   +1.53945   +1.54349   +1.54552   +1.54956
 +2.90   +1.59120   +1.59432   +1.59837   +1.60041   +1.60445
 +3.00   +1.64603   +1.64918   +1.65323   +1.65529   +1.65934
 +3.10   +1.70084   +1.70404   +1.70809   +1.71017   +1.71423
 +3.20   +1.75563   +1.75888   +1.76293   +1.76505   +1.76911
 +3.30   +1.81041   +1.81371   +1.81776   +1.81992   +1.82398
 +3.40   +1.86516   +1.86852   +1.87258   +1.87478   +1.87884
 +3.50   +1.91989   +1.92331   +1.92737   +1.92962   +1.93368
 +3.60   +1.97460   +1.97808   +1.98214   +1.98444   +1.98851
 +3.70   +2.02928   +2.03282   +2.03689   +2.03925   +2.04331
 +3.80   +2.08394   +2.08754   +2.09161   +2.09402   +2.09809
 +3.90   +2.13856   +2.14223   +2.14630   +2.14877   +2.15285
 +4.00   +2.19316   +2.19688   +2.20096   +2.20349   +2.20757
 +4.10   +2.24772   +2.25150   +2.25558   +2.25818   +2.26226
 +4.20   +2.30225   +2.30609   +2.31017   +2.31283   +2.31691
 +4.30   +2.35674   +2.36063   +2.36471   +2.36744   +2.37152
 +4.40   +2.41119   +2.41513   +2.41922   +2.42200   +2.42609
 +4.50   +2.46560   +2.46958   +2.47368   +2.47652   +2.48061
 +4.60   +2.51997   +2.52399   +2.52809   +2.53099   +2.53509
 +4.70   +2.57429   +2.57835   +2.58245   +2.58541   +2.58951
 +4.80   +2.62857   +2.63265   +2.63675   +2.63977   +2.64387
 +4.90   +2.68280   +2.68690   +2.69101   +2.69407   +2.69818
 +5.00   +2.73698   +2.74109   +2.74520   +2.74832   +2.75243
 +5.10   +2.79114   +2.79525   +2.79936   +2.80252   +2.80663
 +5.20   +2.84528   +2.84938   +2.85350   +2.85671   +2.86083
 +5.30   +2.89941   +2.90350   +2.90763   +2.91088   +2.91501
 +5.40   +2.95353   +2.95760   +2.96173   +2.96503   +2.96916
 +5.50   +3.00763   +3.01167   +3.01581   +3.01917   +3.02330
 +5.60   +3.06171   +3.06572   +3.06986   +3.07327   +3.07741
 +5.70   +3.11576   +3.11974   +3.12389   +3.12735   +3.13150
 +5.80   +3.16979   +3.17373   +3.17789   +3.18140   +3.18555
 +5.90   +3.22378   +3.22769   +3.23185   +3.23541   +3.23957
 +6.00   +3.27775   +3.28161   +3.28578   +3.28939   +3.29356
 +6.10   +3.33167   +3.33549   +3.33967   +3.34334   +3.34751
 +6.20   +3.38556   +3.38934   +3.39351   +3.39724   +3.40142
 +6.30   +3.43941   +3.44313   +3.44732   +3.45109   +3.45528
 +6.40   +3.49321   +3.49689   +3.50108   +3.50491   +3.50910
 +6.50   +3.54697   +3.55059   +3.55480   +3.55867   +3.56287
 +6.60   +3.60067   +3.60425   +3.60846   +3.61238   +3.61659
 +6.70   +3.65432   +3.65785   +3.66207   +3.66604   +3.67026
 +6.80   +3.70791   +3.71140   +3.71562   +3.71964   +3.72386
 +6.90   +3.76144   +3.76489   +3.76912   +3.77318   +3.77741
 +7.00   +3.81491   +3.81832   +3.82256   +3.82666   +3.83090
 +7.10   +3.86831   +3.87169   +3.87594   +3.88008   +3.88432
 +7.20   +3.92165   +3.92499   +3.92925   +3.93343   +3.93768
 +7.30   +3.97491   +3.97823   +3.98249   +3.98670   +3.99096
 +7.40   +4.02810   +4.03140   +4.03566   +4.03991   +4.04417
 +7.50   +4.08121   +4.08449   +4.08876   +4.09304   +4.09731
 +7.60   +4.13425   +4.13752   +4.14180   +4.14610   +4.15038
 +7.70   +4.18724   +4.19050   +4.19479   +4.19911   +4.20340
 +7.80   +4.24017   +4.24343   +4.24772   +4.25207   +4.25636
 +7.90   +4.29306   +4.29630   +4.30060   +4.30497   +4.30927
 +8.00   +4.34589   +4.34913   +4.35344   +4.35782   +4.36213
 +8.10   +4.39867   +4.40190   +4.40622   +4.41062   +4.41494
 +8.20   +4.45140   +4.45463   +4.45895   +4.46337   +4.46769
 +8.30   +4.50408   +4.50731   +4.51164   +4.51607   +4.52040
 +8.40   +4.55670   +4.55993   +4.56427   +4.56872   +4.57305
 +8.50   +4.60928   +4.61251   +4.61685   +4.62131   +4.62566
 +8.60   +4.66180   +4.66504   +4.66939   +4.67386   +4.67821
 +8.70   +4.71428   +4.71752   +4.72188   +4.72636   +4.73071
 +8.80   +4.76671   +4.76996   +4.77432   +4.77880   +4.78316
 +8.90   +4.81908   +4.82234   +4.82671   +4.83120   +4.83557
 +9.00   +4.87141   +4.87468   +4.87905   +4.88355   +4.88792
 +9.10   +4.92369   +4.92697   +4.93135   +4.93585   +4.94023
 +9.20   +4.97592   +4.97921   +4.98360   +4.98810   +4.99248
 +9.30   +5.02811   +5.03141   +5.03581   +5.04030   +5.04469
 +9.40   +5.08024   +5.08356   +5.08796   +5.09245   +5.09685
 +9.50   +5.13233   +5.13567   +5.14008   +5.14456   +5.14896
 +9.60   +5.18437   +5.18773   +5.19214   +5.19662   +5.20103
 +9.70   +5.23637   +5.23975   +5.24416   +5.24863   +5.25305
 +9.80   +5.28831   +5.29172   +5.29614   +5.30060   +5.30502
 +9.90   +5.34022   +5.34364   +5.34807   +5.35252   +5.35695
+10.00   +5.39207   +5.39552   +5.39996   +5.40439   +5.40883


==> figs/ch03_acft/test5_cmn_vs_alpha__deltaR.txt <==
 -5.00   -2.36500   -1.17700   +0.00000   +1.17700   +2.36500
 -4.90   -2.36430   -1.17670   +0.00000   +1.17670   +2.36430
 -4.80   -2.36360   -1.17640   +0.00000   +1.17640   +2.36360
 -4.70   -2.36290   -1.17610   +0.00000   +1.17610   +2.36290
 -4.60   -2.36220   -1.17580   +0.00000   +1.17580   +2.36220
 -4.50   -2.36150   -1.17550   +0.00000   +1.17550   +2.36150
 -4.40   -2.36080   -1.17520   +0.00000   +1.17520   +2.36080
 -4.30   -2.36010   -1.17490   +0.00000   +1.17490   +2.36010
 -4.20   -2.35940   -1.17460   +0.00000   +1.17460   +2.35940
 -4.10   -2.35870   -1.17430   +0.00000   +1.17430   +2.35870
 -4.00   -2.35800   -1.17400   +0.00000   +1.17400   +2.35800
 -3.90   -2.35730   -1.17370   +0.00000   +1.17370   +2.35730
 -3.80   -2.35660   -1.17340   +0.00000   +1.17340   +2.35660
 -3.70   -2.35590   -1.17310   +0.00000   +1.17310   +2.35590
 -3.60   -2.35520   -1.17280   +0.00000   +1.17280   +2.35520
 -3.50   -2.35450   -1.17250   +0.00000   +1.17250   +2.35450
 -3.40   -2.35380   -1.17220   +0.00000   +1.17220   +2.35380
 -3.30   -2.35310   -1.17190   +0.00000   +1.17190   +2.35310
 -3.20   -2.35240   -1.17160   +0.00000   +1.17160   +2.35240
 -3.10   -2.35170   -1.17130   +0.00000   +1.17130   +2.35170
 -3.00   -2.35100   -1.17100   +0.00000   +1.17100   +2.35100
 -2.90   -2.35030   -1.17070   +0.00000   +1.17070   +2.35030
 -2.80   -2.34960   -1.17040   +0.00000   +1.17040   +2.34960
 -2.70   -2.34890   -1.17010   +0.00000   +1.17010   +2.34890
 -2.60   -2.34820   -1.16980   +0.00000   +1.16980   +2.34820
 -2.50   -2.34750   -1.16950   +0.00000   +1.16950   +2.34750
 -2.40   -2.34680   -1.16920   +0.00000   +1.16920   +2.34680
 -2.30   -2.34610   -1.16890   +0.00000   +1.16890   +2.34610
 -2.20   -2.34540   -1.16860   +0.00000   +1.16860   +2.34540
 -2.10   -2.34470   -1.16830   +0.00000   +1.16830   +2.34470
 -2.00   -2.34400   -1.16800   +0.00000   +1.16800   +2.34400
 -1.90   -2.34330   -1.16770   +0.00000   +1.16770   +2.34330
 -1.80   -2.34260   -1.16740   +0.00000   +1.16740   +2.34260
 -1.70   -2.34190   -1.16710   +0.00000   +1.16710   +2.34190
 -1.60   -2.34120   -1.16680   +0.00000   +1.16680   +2.34120
 -1.50   -2.34050   -1.16650   +0.00000   +1.16650   +2.34050
 -1.40   -2.33980   -1.16620   +0.00000   +1.16620   +2.33980
 -1.30   -2.33910   -1.16590   +0.00000   +1.16590   +2.33910
 -1.20   -2.33840   -1.16560   +0.00000   +1.16560   +2.33840
 -1.10   -2.33770   -1.16530   +0.00000   +1.16530   +2.33770
 -1.00   -2.33700   -1.16500   +0.00000   +1.16500   +2.33700
 -0.90   -2.33630   -1.16470   +0.00000   +1.16470   +2.33630
 -0.80   -2.33560   -1.16440   +0.00000   +1.16440   +2.33560
 -0.70   -2.33490   -1.16410   +0.00000   +1.16410   +2.33490
 -0.60   -2.33420   -1.16380   +0.00000   +1.16380   +2.33420
 -0.50   -2.33350   -1.16350   +0.00000   +1.16350   +2.33350
 -0.40   -2.33280   -1.16320   +0.00000   +1.16320   +2.33280
 -0.30   -2.33210   -1.16290   +0.00000   +1.16290   +2.33210
 -0.20   -2.33140   -1.16260   +0.00000   +1.16260   +2.33140
 -0.10   -2.33070   -1.16230   +0.00000   +1.16230   +2.33070
 +0.00   -2.33000   -1.16200   +0.00000   +1.16200   +2.33000
 +0.10   -2.32930   -1.16170   +0.00000   +1.16170   +2.32930
 +0.20   -2.32860   -1.16140   +0.00000   +1.16140   +2.32860
 +0.30   -2.32790   -1.16110   +0.00000   +1.16110   +2.32790
 +0.40   -2.32720   -1.16080   +0.00000   +1.16080   +2.32720
 +0.50   -2.32650   -1.16050   +0.00000   +1.16050   +2.32650
 +0.60   -2.32580   -1.16020   +0.00000   +1.16020   +2.32580
 +0.70   -2.32510   -1.15990   +0.00000   +1.15990   +2.32510
 +0.80   -2.32440   -1.15960   +0.00000   +1.15960   +2.32440
 +0.90   -2.32370   -1.15930   +0.00000   +1.15930   +2.32370
 +1.00   -2.32300   -1.15900   +0.00000   +1.15900   +2.32300
 +1.10   -2.32230   -1.15870   +0.00000   +1.15870   +2.32230
 +1.20   -2.32160   -1.15840   +0.00000   +1.15840   +2.32160
 +1.30   -2.32090   -1.15810   +0.00000   +1.15810   +2.32090
 +1.40   -2.32020   -1.15780   +0.00000   +1.15780   +2.32020
 +1.50   -2.31950   -1.15750   +0.00000   +1.15750   +2.31950
 +1.60   -2.31880   -1.15720   +0.00000   +1.15720   +2.31880
 +1.70   -2.31810   -1.15690   +0.00000   +1.15690   +2.31810
 +1.80   -2.31740   -1.15660   +0.00000   +1.15660   +2.31740
 +1.90   -2.31670   -1.15630   +0.00000   +1.15630   +2.31670
 +2.00   -2.31600   -1.15600   +0.00000   +1.15600   +2.31600
 +2.10   -2.31530   -1.15570   +0.00000   +1.15570   +2.31530
 +2.20   -2.31460   -1.15540   +0.00000   +1.15540   +2.31460
 +2.30   -2.31390   -1.15510   +0.00000   +1.15510   +2.31390
 +2.40   -2.31320   -1.15480   +0.00000   +1.15480   +2.31320
 +2.50   -2.31250   -1.15450   +0.00000   +1.15450   +2.31250
 +2.60   -2.31180   -1.15420   +0.00000   +1.15420   +2.31180
 +2.70   -2.31110   -1.15390   +0.00000   +1.15390   +2.31110
 +2.80   -2.31040   -1.15360   +0.00000   +1.15360   +2.31040
 +2.90   -2.30970   -1.15330   +0.00000   +1.15330   +2.30970
 +3.00   -2.30900   -1.15300   +0.00000   +1.15300   +2.30900
 +3.10   -2.30830   -1.15270   +0.00000   +1.15270   +2.30830
 +3.20   -2.30760   -1.15240   +0.00000   +1.15240   +2.30760
 +3.30   -2.30690   -1.15210   +0.00000   +1.15210   +2.30690
 +3.40   -2.30620   -1.15180   +0.00000   +1.15180   +2.30620
 +3.50   -2.30550   -1.15150   +0.00000   +1.15150   +2.30550
 +3.60   -2.30480   -1.15120   +0.00000   +1.15120   +2.30480
 +3.70   -2.30410   -1.15090   +0.00000   +1.15090   +2.30410
 +3.80   -2.30340   -1.15060   +0.00000   +1.15060   +2.30340
 +3.90   -2.30270   -1.15030   +0.00000   +1.15030   +2.30270
 +4.00   -2.30200   -1.15000   +0.00000   +1.15000   +2.30200
 +4.10   -2.30130   -1.14970   +0.00000   +1.14970   +2.30130
 +4.20   -2.30060   -1.14940   +0.00000   +1.14940   +2.30060
 +4.30   -2.29990   -1.14910   +0.00000   +1.14910   +2.29990
 +4.40   -2.29920   -1.14880   +0.00000   +1.14880   +2.29920
 +4.50   -2.29850   -1.14850   +0.00000   +1.14850   +2.29850
 +4.60   -2.29780   -1.14820   +0.00000   +1.14820   +2.29780
 +4.70   -2.29710   -1.14790   +0.00000   +1.14790   +2.29710
 +4.80   -2.29640   -1.14760   +0.00000   +1.14760   +2.29640
 +4.90   -2.29570   -1.14730   +0.00000   +1.14730   +2.29570
 +5.00   -2.29500   -1.14700   +0.00000   +1.14700   +2.29500
 +5.10   -2.29430   -1.14670   +0.00000   +1.14670   +2.29430
 +5.20   -2.29360   -1.14640   +0.00000   +1.14640   +2.29360
 +5.30   -2.29290   -1.14610   +0.00000   +1.14610   +2.29290
 +5.40   -2.29220   -1.14580   +0.00000   +1.14580   +2.29220
 +5.50   -2.29150   -1.14550   +0.00000   +1.14550   +2.29150
 +5.60   -2.29080   -1.14520   +0.00000   +1.14520   +2.29080
 +5.70   -2.29010   -1.14490   +0.00000   +1.14490   +2.29010
 +5.80   -2.28940   -1.14460   +0.00000   +1.14460   +2.28940
 +5.90   -2.28870   -1.14430   +0.00000   +1.14430   +2.28870
 +6.00   -2.28800   -1.14400   +0.00000   +1.14400   +2.28800
 +6.10   -2.28730   -1.14370   +0.00000   +1.14370   +2.28730
 +6.20   -2.28660   -1.14340   +0.00000   +1.14340   +2.28660
 +6.30   -2.28590   -1.14310   +0.00000   +1.14310   +2.28590
 +6.40   -2.28520   -1.14280   +0.00000   +1.14280   +2.28520
 +6.50   -2.28450   -1.14250   +0.00000   +1.14250   +2.28450
 +6.60   -2.28380   -1.14220   +0.00000   +1.14220   +2.28380
 +6.70   -2.28310   -1.14190   +0.00000   +1.14190   +2.28310
 +6.80   -2.28240   -1.14160   +0.00000   +1.14160   +2.28240
 +6.90   -2.28170   -1.14130   +0.00000   +1.14130   +2.28170
 +7.00   -2.28100   -1.14100   +0.00000   +1.14100   +2.28100
 +7.10   -2.28030   -1.14070   +0.00000   +1.14070   +2.28030
 +7.20   -2.27960   -1.14040   +0.00000   +1.14040   +2.27960
 +7.30   -2.27890   -1.14010   +0.00000   +1.14010   +2.27890
 +7.40   -2.27820   -1.13980   +0.00000   +1.13980   +2.27820
 +7.50   -2.27750   -1.13950   +0.00000   +1.13950   +2.27750
 +7.60   -2.27680   -1.13920   +0.00000   +1.13920   +2.27680
 +7.70   -2.27610   -1.13890   +0.00000   +1.13890   +2.27610
 +7.80   -2.27540   -1.13860   +0.00000   +1.13860   +2.27540
 +7.90   -2.27470   -1.13830   +0.00000   +1.13830   +2.27470
 +8.00   -2.27400   -1.13800   +0.00000   +1.13800   +2.27400
 +8.10   -2.27330   -1.13770   +0.00000   +1.13770   +2.27330
 +8.20   -2.27260   -1.13740   +0.00000   +1.13740   +2.27260
 +8.30   -2.27190   -1.13710   +0.00000   +1.13710   +2.27190
 +8.40   -2.27120   -1.13680   +0.00000   +1.13680   +2.27120
 +8.50   -2.27050   -1.13650   +0.00000   +1.13650   +2.27050
 +8.60   -2.26980   -1.13620   +0.00000   +1.13620   +2.26980
 +8.70   -2.26910   -1.13590   +0.00000   +1.13590   +2.26910
 +8.80   -2.26840   -1.13560   +0.00000   +1.13560   +2.26840
 +8.90   -2.26770   -1.13530   +0.00000   +1.13530   +2.26770
 +9.00   -2.26700   -1.13500   +0.00000   +1.13500   +2.26700
 +9.10   -2.26630   -1.13470   +0.00000   +1.13470   +2.26630
 +9.20   -2.26560   -1.13440   +0.00000   +1.13440   +2.26560
 +9.30   -2.26490   -1.13410   +0.00000   +1.13410   +2.26490
 +9.40   -2.26420   -1.13380   +0.00000   +1.13380   +2.26420
 +9.50   -2.26350   -1.13350   +0.00000   +1.13350   +2.26350
 +9.60   -2.26280   -1.13320   +0.00000   +1.13320   +2.26280
 +9.70   -2.26210   -1.13290   +0.00000   +1.13290   +2.26210
 +9.80   -2.26140   -1.13260   +0.00000   +1.13260   +2.26140
 +9.90   -2.26070   -1.13230   +0.00000   +1.13230   +2.26070
+10.00   -2.26000   -1.13200   +0.00000   +1.13200   +2.26000
+10.10   -2.25930   -1.13170   +0.00000   +1.13170   +2.25930
+10.20   -2.25860   -1.13140   +0.00000   +1.13140   +2.25860
+10.30   -2.25790   -1.13110   +0.00000   +1.13110   +2.25790
+10.40   -2.25720   -1.13080   +0.00000   +1.13080   +2.25720
+10.50   -2.25650   -1.13050   +0.00000   +1.13050   +2.25650
+10.60   -2.25580   -1.13020   +0.00000   +1.13020   +2.25580
+10.70   -2.25510   -1.12990   +0.00000   +1.12990   +2.25510
+10.80   -2.25440   -1.12960   +0.00000   +1.12960   +2.25440
+10.90   -2.25370   -1.12930   +0.00000   +1.12930   +2.25370
+11.00   -2.25300   -1.12900   +0.00000   +1.12900   +2.25300
+11.10   -2.25230   -1.12870   +0.00000   +1.12870   +2.25230
+11.20   -2.25160   -1.12840   +0.00000   +1.12840   +2.25160
+11.30   -2.25090   -1.12810   +0.00000   +1.12810   +2.25090
+11.40   -2.25020   -1.12780   +0.00000   +1.12780   +2.25020
+11.50   -2.24950   -1.12750   +0.00000   +1.12750   +2.24950
+11.60   -2.24880   -1.12720   +0.00000   +1.12720   +2.24880
+11.70   -2.24810   -1.12690   +0.00000   +1.12690   +2.24810
+11.80   -2.24740   -1.12660   +0.00000   +1.12660   +2.24740
+11.90   -2.24670   -1.12630   +0.00000   +1.12630   +2.24670
+12.00   -2.24600   -1.12600   +0.00000   +1.12600   +2.24600
+12.10   -2.24530   -1.12570   +0.00000   +1.12570   +2.24530
+12.20   -2.24460   -1.12540   +0.00000   +1.12540   +2.24460
+12.30   -2.24390   -1.12510   +0.00000   +1.12510   +2.24390
+12.40   -2.24320   -1.12480   +0.00000   +1.12480   +2.24320
+12.50   -2.24250   -1.12450   +0.00000   +1.12450   +2.24250


==> figs/ch03_acft/test6_cml_vs_alpha__deltaA.txt <==
 -5.00   -3.58800   -1.79400   +0.00000   +1.79400   +3.58800
 -4.90   -3.58580   -1.79290   +0.00000   +1.79290   +3.58580
 -4.80   -3.58360   -1.79180   +0.00000   +1.79180   +3.58360
 -4.70   -3.58140   -1.79070   +0.00000   +1.79070   +3.58140
 -4.60   -3.57920   -1.78960   +0.00000   +1.78960   +3.57920
 -4.50   -3.57700   -1.78850   +0.00000   +1.78850   +3.57700
 -4.40   -3.57480   -1.78740   +0.00000   +1.78740   +3.57480
 -4.30   -3.57260   -1.78630   +0.00000   +1.78630   +3.57260
 -4.20   -3.57040   -1.78520   +0.00000   +1.78520   +3.57040
 -4.10   -3.56820   -1.78410   +0.00000   +1.78410   +3.56820
 -4.00   -3.56600   -1.78300   +0.00000   +1.78300   +3.56600
 -3.90   -3.56380   -1.78190   +0.00000   +1.78190   +3.56380
 -3.80   -3.56160   -1.78080   +0.00000   +1.78080   +3.56160
 -3.70   -3.55940   -1.77970   +0.00000   +1.77970   +3.55940
 -3.60   -3.55720   -1.77860   +0.00000   +1.77860   +3.55720
 -3.50   -3.55500   -1.77750   +0.00000   +1.77750   +3.55500
 -3.40   -3.55280   -1.77640   +0.00000   +1.77640   +3.55280
 -3.30   -3.55060   -1.77530   +0.00000   +1.77530   +3.55060
 -3.20   -3.54840   -1.77420   +0.00000   +1.77420   +3.54840
 -3.10   -3.54620   -1.77310   +0.00000   +1.77310   +3.54620
 -3.00   -3.54400   -1.77200   +0.00000   +1.77200   +3.54400
 -2.90   -3.54180   -1.77090   +0.00000   +1.77090   +3.54180
 -2.80   -3.53960   -1.76980   +0.00000   +1.76980   +3.53960
 -2.70   -3.53740   -1.76870   +0.00000   +1.76870   +3.53740
 -2.60   -3.53520   -1.76760   +0.00000   +1.76760   +3.53520
 -2.50   -3.53300   -1.76650   +0.00000   +1.76650   +3.53300
 -2.40   -3.53080   -1.76540   +0.00000   +1.76540   +3.53080
 -2.30   -3.52860   -1.76430   +0.00000   +1.76430   +3.52860
 -2.20   -3.52640   -1.76320   +0.00000   +1.76320   +3.52640
 -2.10   -3.52420   -1.76210   +0.00000   +1.76210   +3.52420
 -2.00   -3.52200   -1.76100   +0.00000   +1.76100   +3.52200
 -1.90   -3.51980   -1.75990   +0.00000   +1.75990   +3.51980
 -1.80   -3.51760   -1.75880   +0.00000   +1.75880   +3.51760
 -1.70   -3.51540   -1.75770   +0.00000   +1.75770   +3.51540
 -1.60   -3.51320   -1.75660   +0.00000   +1.75660   +3.51320
 -1.50   -3.51100   -1.75550   +0.00000   +1.75550   +3.51100
 -1.40   -3.50880   -1.75440   +0.00000   +1.75440   +3.50880
 -1.30   -3.50660   -1.75330   +0.00000   +1.75330   +3.50660
 -1.20   -3.50440   -1.75220   +0.00000   +1.75220   +3.50440
 -1.10   -3.50220   -1.75110   +0.00000   +1.75110   +3.50220
 -1.00   -3.50000   -1.75000   +0.00000   +1.75000   +3.50000
 -0.90   -3.49780   -1.74890   +0.00000   +1.74890   +3.49780
 -0.80   -3.49560   -1.74780   +0.00000   +1.74780   +3.49560
 -0.70   -3.49340   -1.74670   +0.00000   +1.74670   +3.49340
 -0.60   -3.49120   -1.74560   +0.00000   +1.74560   +3.49120
 -0.50   -3.48900   -1.74450   +0.00000   +1.74450   +3.48900
 -0.40   -3.48680   -1.74340   +0.00000   +1.74340   +3.48680
 -0.30   -3.48460   -1.74230   +0.00000   +1.74230   +3.48460
 -0.20   -3.48240   -1.74120   +0.00000   +1.74120   +3.48240
 -0.10   -3.48020   -1.74010   +0.00000   +1.74010   +3.48020
 +0.00   -3.47800   -1.73900   +0.00000   +1.73900   +3.47800
 +0.10   -3.47580   -1.73790   +0.00000   +1.73790   +3.47580
 +0.20   -3.47360   -1.73680   +0.00000   +1.73680   +3.47360
 +0.30   -3.47140   -1.73570   +0.00000   +1.73570   +3.47140
 +0.40   -3.46920   -1.73460   +0.00000   +1.73460   +3.46920
 +0.50   -3.46700   -1.73350   +0.00000   +1.73350   +3.46700
 +0.60   -3.46480   -1.73240   +0.00000   +1.73240   +3.46480
 +0.70   -3.46260   -1.73130   +0.00000   +1.73130   +3.46260
 +0.80   -3.46040   -1.73020   +0.00000   +1.73020   +3.46040
 +0.90   -3.45820   -1.72910   +0.00000   +1.72910   +3.45820
 +1.00   -3.45600   -1.72800   +0.00000   +1.72800   +3.45600
 +1.10   -3.45380   -1.72690   +0.00000   +1.72690   +3.45380
 +1.20   -3.45160   -1.72580   +0.00000   +1.72580   +3.45160
 +1.30   -3.44940   -1.72470   +0.00000   +1.72470   +3.44940
 +1.40   -3.44720   -1.72360   +0.00000   +1.72360   +3.44720
 +1.50   -3.44500   -1.72250   +0.00000   +1.72250   +3.44500
 +1.60   -3.44280   -1.72140   +0.00000   +1.72140   +3.44280
 +1.70   -3.44060   -1.72030   +0.00000   +1.72030   +3.44060
 +1.80   -3.43840   -1.71920   +0.00000   +1.71920   +3.43840
 +1.90   -3.43620   -1.71810   +0.00000   +1.71810   +3.43620
 +2.00   -3.43400   -1.71700   +0.00000   +1.71700   +3.43400
 +2.10   -3.43180   -1.71590   +0.00000   +1.71590   +3.43180
 +2.20   -3.42960   -1.71480   +0.00000   +1.71480   +3.42960
 +2.30   -3.42740   -1.71370   +0.00000   +1.71370   +3.42740
 +2.40   -3.42520   -1.71260   +0.00000   +1.71260   +3.42520
 +2.50   -3.42300   -1.71150   +0.00000   +1.71150   +3.42300
 +2.60   -3.42080   -1.71040   +0.00000   +1.71040   +3.42080
 +2.70   -3.41860   -1.70930   +0.00000   +1.70930   +3.41860
 +2.80   -3.41640   -1.70820   +0.00000   +1.70820   +3.41640
 +2.90   -3.41420   -1.70710   +0.00000   +1.70710   +3.41420
 +3.00   -3.41200   -1.70600   +0.00000   +1.70600   +3.41200
 +3.10   -3.40980   -1.70490   +0.00000   +1.70490   +3.40980
 +3.20   -3.40760   -1.70380   +0.00000   +1.70380   +3.40760
 +3.30   -3.40540   -1.70270   +0.00000   +1.70270   +3.40540
 +3.40   -3.40320   -1.70160   +0.00000   +1.70160   +3.40320
 +3.50   -3.40100   -1.70050   +0.00000   +1.70050   +3.40100
 +3.60   -3.39880   -1.69940   +0.00000   +1.69940   +3.39880
 +3.70   -3.39660   -1.69830   +0.00000   +1.69830   +3.39660
 +3.80   -3.39440   -1.69720   +0.00000   +1.69720   +3.39440
 +3.90   -3.39220   -1.69610   +0.00000   +1.69610   +3.39220
 +4.00   -3.39000   -1.69500   +0.00000   +1.69500   +3.39000
 +4.10   -3.38780   -1.69390   +0.00000   +1.69390   +3.38780
 +4.20   -3.38560   -1.69280   +0.00000   +1.69280   +3.38560
 +4.30   -3.38340   -1.69170   +0.00000   +1.69170   +3.38340
 +4.40   -3.38120   -1.69060   +0.00000   +1.69060   +3.38120
 +4.50   -3.37900   -1.68950   +0.00000   +1.68950   +3.37900
 +4.60   -3.37680   -1.68840   +0.00000   +1.68840   +3.37680
 +4.70   -3.37460   -1.68730   +0.00000   +1.68730   +3.37460
 +4.80   -3.37240   -1.68620   +0.00000   +1.68620   +3.37240
 +4.90   -3.37020   -1.68510   +0.00000   +1.68510   +3.37020
 +5.00   -3.36800   -1.68400   +0.00000   +1.68400   +3.36800
 +5.10   -3.36580   -1.68290   +0.00000   +1.68290   +3.36580
 +5.20   -3.36360   -1.68180   +0.00000   +1.68180   +3.36360
 +5.30   -3.36140   -1.68070   +0.00000   +1.68070   +3.36140
 +5.40   -3.35920   -1.67960   +0.00000   +1.67960   +3.35920
 +5.50   -3.35700   -1.67850   +0.00000   +1.67850   +3.35700
 +5.60   -3.35480   -1.67740   +0.00000   +1.67740   +3.35480
 +5.70   -3.35260   -1.67630   +0.00000   +1.67630   +3.35260
 +5.80   -3.35040   -1.67520   +0.00000   +1.67520   +3.35040
 +5.90   -3.34820   -1.67410   +0.00000   +1.67410   +3.34820
 +6.00   -3.34600   -1.67300   +0.00000   +1.67300   +3.34600
 +6.10   -3.34380   -1.67190   +0.00000   +1.67190   +3.34380
 +6.20   -3.34160   -1.67080   +0.00000   +1.67080   +3.34160
 +6.30   -3.33940   -1.66970   +0.00000   +1.66970   +3.33940
 +6.40   -3.33720   -1.66860   +0.00000   +1.66860   +3.33720
 +6.50   -3.33500   -1.66750   +0.00000   +1.66750   +3.33500
 +6.60   -3.33280   -1.66640   +0.00000   +1.66640   +3.33280
 +6.70   -3.33060   -1.66530   +0.00000   +1.66530   +3.33060
 +6.80   -3.32840   -1.66420   +0.00000   +1.66420   +3.32840
 +6.90   -3.32620   -1.66310   +0.00000   +1.66310   +3.32620
 +7.00   -3.32400   -1.66200   +0.00000   +1.66200   +3.32400
 +7.10   -3.32180   -1.66090   +0.00000   +1.66090   +3.32180
 +7.20   -3.31960   -1.65980   +0.00000   +1.65980   +3.31960
 +7.30   -3.31740   -1.65870   +0.00000   +1.65870   +3.31740
 +7.40   -3.31520   -1.65760   +0.00000   +1.65760   +3.31520
 +7.50   -3.31300   -1.65650   +0.00000   +1.65650   +3.31300
 +7.60   -3.31080   -1.65540   +0.00000   +1.65540   +3.31080
 +7.70   -3.30860   -1.65430   +0.00000   +1.65430   +3.30860
 +7.80   -3.30640   -1.65320   +0.00000   +1.65320   +3.30640
 +7.90   -3.30420   -1.65210   +0.00000   +1.65210   +3.30420
 +8.00   -3.30200   -1.65100   +0.00000   +1.65100   +3.30200
 +8.10   -3.29980   -1.64990   +0.00000   +1.64990   +3.29980
 +8.20   -3.29760   -1.64880   +0.00000   +1.64880   +3.29760
 +8.30   -3.29540   -1.64770   +0.00000   +1.64770   +3.29540
 +8.40   -3.29320   -1.64660   +0.00000   +1.64660   +3.29320
 +8.50   -3.29100   -1.64550   +0.00000   +1.64550   +3.29100
 +8.60   -3.28880   -1.64440   +0.00000   +1.64440   +3.28880
 +8.70   -3.28660   -1.64330   +0.00000   +1.64330   +3.28660
 +8.80   -3.28440   -1.64220   +0.00000   +1.64220   +3.28440
 +8.90   -3.28220   -1.64110   +0.00000   +1.64110   +3.28220
 +9.00   -3.28000   -1.64000   +0.00000   +1.64000   +3.28000
 +9.10   -3.27780   -1.63890   +0.00000   +1.63890   +3.27780
 +9.20   -3.27560   -1.63780   +0.00000   +1.63780   +3.27560
 +9.30   -3.27340   -1.63670   +0.00000   +1.63670   +3.27340
 +9.40   -3.27120   -1.63560   +0.00000   +1.63560   +3.27120
 +9.50   -3.26900   -1.63450   +0.00000   +1.63450   +3.26900
 +9.60   -3.26680   -1.63340   +0.00000   +1.63340   +3.26680
 +9.70   -3.26460   -1.63230   +0.00000   +1.63230   +3.26460
 +9.80   -3.26240   -1.63120   +0.00000   +1.63120   +3.26240
 +9.90   -3.26020   -1.63010   +0.00000   +1.63010   +3.26020
+10.00   -3.25800   -1.62900   +0.00000   +1.62900   +3.25800
+10.10   -3.25580   -1.62790   +0.00000   +1.62790   +3.25580
+10.20   -3.25360   -1.62680   +0.00000   +1.62680   +3.25360
+10.30   -3.25140   -1.62570   +0.00000   +1.62570   +3.25140
+10.40   -3.24920   -1.62460   +0.00000   +1.62460   +3.24920
+10.50   -3.24700   -1.62350   +0.00000   +1.62350   +3.24700
+10.60   -3.24480   -1.62240   +0.00000   +1.62240   +3.24480
+10.70   -3.24260   -1.62130   +0.00000   +1.62130   +3.24260
+10.80   -3.24040   -1.62020   +0.00000   +1.62020   +3.24040
+10.90   -3.23820   -1.61910   +0.00000   +1.61910   +3.23820
+11.00   -3.23600   -1.61800   +0.00000   +1.61800   +3.23600
+11.10   -3.23380   -1.61690   +0.00000   +1.61690   +3.23380
+11.20   -3.23160   -1.61580   +0.00000   +1.61580   +3.23160
+11.30   -3.22940   -1.61470   +0.00000   +1.61470   +3.22940
+11.40   -3.22720   -1.61360   +0.00000   +1.61360   +3.22720
+11.50   -3.22500   -1.61250   +0.00000   +1.61250   +3.22500
+11.60   -3.22280   -1.61140   +0.00000   +1.61140   +3.22280
+11.70   -3.22060   -1.61030   +0.00000   +1.61030   +3.22060
+11.80   -3.21840   -1.60920   +0.00000   +1.60920   +3.21840
+11.90   -3.21620   -1.60810   +0.00000   +1.60810   +3.21620
+12.00   -3.21400   -1.60700   +0.00000   +1.60700   +3.21400
+12.10   -3.21180   -1.60590   +0.00000   +1.60590   +3.21180
+12.20   -3.20960   -1.60480   +0.00000   +1.60480   +3.20960
+12.30   -3.20740   -1.60370   +0.00000   +1.60370   +3.20740
+12.40   -3.20520   -1.60260   +0.00000   +1.60260   +3.20520
+12.50   -3.20300   -1.60150   +0.00000   +1.60150   +3.20300


==> figs/ch03_acft/test7_F_vs_Hp__deltaT.txt <==
         +0     +1.5048000     +1.3543200     +1.2038400     +1.0533600     +0.9028800
       +100     +1.4887245     +1.3543200     +1.2038400     +1.0533600     +0.9028800
       +200     +1.4727849     +1.3543200     +1.2038400     +1.0533600     +0.9028800
       +300     +1.4569804     +1.3543200     +1.2038400     +1.0533600     +0.9028800
       +400     +1.4413102     +1.3543200     +1.2038400     +1.0533600     +0.9028800
       +500     +1.4257733     +1.3543200     +1.2038400     +1.0533600     +0.9028800
       +600     +1.4103691     +1.3543200     +1.2038400     +1.0533600     +0.9028800
       +700     +1.3950965     +1.3543200     +1.2038400     +1.0533600     +0.9028800
       +800     +1.3799549     +1.3543200     +1.2038400     +1.0533600     +0.9028800
       +900     +1.3649433     +1.3543200     +1.2038400     +1.0533600     +0.9028800
      +1000     +1.3500610     +1.3500610     +1.2038400     +1.0533600     +0.9028800
      +1100     +1.3353072     +1.3353072     +1.2038400     +1.0533600     +0.9028800
      +1200     +1.3206809     +1.3206809     +1.2038400     +1.0533600     +0.9028800
      +1300     +1.3061815     +1.3061815     +1.2038400     +1.0533600     +0.9028800
      +1400     +1.2918081     +1.2918081     +1.2038400     +1.0533600     +0.9028800
      +1500     +1.2775599     +1.2775599     +1.2038400     +1.0533600     +0.9028800
      +1600     +1.2634361     +1.2634361     +1.2038400     +1.0533600     +0.9028800
      +1700     +1.2494359     +1.2494359     +1.2038400     +1.0533600     +0.9028800
      +1800     +1.2355584     +1.2355584     +1.2038400     +1.0533600     +0.9028800
      +1900     +1.2218030     +1.2218030     +1.2038400     +1.0533600     +0.9028800
      +2000     +1.2081689     +1.2081689     +1.2038400     +1.0533600     +0.9028800
      +2100     +1.1946551     +1.1946551     +1.1946551     +1.0533600     +0.9028800
      +2200     +1.1812610     +1.1812610     +1.1812610     +1.0533600     +0.9028800
      +2300     +1.1679858     +1.1679858     +1.1679858     +1.0533600     +0.9028800
      +2400     +1.1548287     +1.1548287     +1.1548287     +1.0533600     +0.9028800
      +2500     +1.1417889     +1.1417889     +1.1417889     +1.0533600     +0.9028800
      +2600     +1.1288657     +1.1288657     +1.1288657     +1.0533600     +0.9028800
      +2700     +1.1160583     +1.1160583     +1.1160583     +1.0533600     +0.9028800
      +2800     +1.1033659     +1.1033659     +1.1033659     +1.0533600     +0.9028800
      +2900     +1.0907877     +1.0907877     +1.0907877     +1.0533600     +0.9028800
      +3000     +1.0783231     +1.0783231     +1.0783231     +1.0533600     +0.9028800
      +3100     +1.0659712     +1.0659712     +1.0659712     +1.0533600     +0.9028800
      +3200     +1.0537313     +1.0537313     +1.0537313     +1.0533600     +0.9028800
      +3300     +1.0416027     +1.0416027     +1.0416027     +1.0416027     +0.9028800
      +3400     +1.0295846     +1.0295846     +1.0295846     +1.0295846     +0.9028800
      +3500     +1.0176763     +1.0176763     +1.0176763     +1.0176763     +0.9028800
      +3600     +1.0058770     +1.0058770     +1.0058770     +1.0058770     +0.9028800
      +3700     +0.9941861     +0.9941861     +0.9941861     +0.9941861     +0.9028800
      +3800     +0.9826027     +0.9826027     +0.9826027     +0.9826027     +0.9028800
      +3900     +0.9711261     +0.9711261     +0.9711261     +0.9711261     +0.9028800
      +4000     +0.9597557     +0.9597557     +0.9597557     +0.9597557     +0.9028800
      +4100     +0.9484906     +0.9484906     +0.9484906     +0.9484906     +0.9028800
      +4200     +0.9373303     +0.9373303     +0.9373303     +0.9373303     +0.9028800
      +4300     +0.9262739     +0.9262739     +0.9262739     +0.9262739     +0.9028800
      +4400     +0.9153207     +0.9153207     +0.9153207     +0.9153207     +0.9028800
      +4500     +0.9044701     +0.9044701     +0.9044701     +0.9044701     +0.9028800
      +4600     +0.8937214     +0.8937214     +0.8937214     +0.8937214     +0.8937214
      +4700     +0.8830737     +0.8830737     +0.8830737     +0.8830737     +0.8830737
      +4800     +0.8725265     +0.8725265     +0.8725265     +0.8725265     +0.8725265
      +4900     +0.8620791     +0.8620791     +0.8620791     +0.8620791     +0.8620791
      +5000     +0.8517306     +0.8517306     +0.8517306     +0.8517306     +0.8517306


==> figs/ch03_acft/test7_P_vs_Hp__deltaT.txt <==
         +0       +4.18000       +3.76200       +3.34400       +2.92600       +2.50800
       +100       +4.13535       +3.76200       +3.34400       +2.92600       +2.50800
       +200       +4.09107       +3.76200       +3.34400       +2.92600       +2.50800
       +300       +4.04717       +3.76200       +3.34400       +2.92600       +2.50800
       +400       +4.00364       +3.76200       +3.34400       +2.92600       +2.50800
       +500       +3.96048       +3.76200       +3.34400       +2.92600       +2.50800
       +600       +3.91769       +3.76200       +3.34400       +2.92600       +2.50800
       +700       +3.87527       +3.76200       +3.34400       +2.92600       +2.50800
       +800       +3.83321       +3.76200       +3.34400       +2.92600       +2.50800
       +900       +3.79151       +3.76200       +3.34400       +2.92600       +2.50800
      +1000       +3.75017       +3.75017       +3.34400       +2.92600       +2.50800
      +1100       +3.70919       +3.70919       +3.34400       +2.92600       +2.50800
      +1200       +3.66856       +3.66856       +3.34400       +2.92600       +2.50800
      +1300       +3.62828       +3.62828       +3.34400       +2.92600       +2.50800
      +1400       +3.58836       +3.58836       +3.34400       +2.92600       +2.50800
      +1500       +3.54878       +3.54878       +3.34400       +2.92600       +2.50800
      +1600       +3.50954       +3.50954       +3.34400       +2.92600       +2.50800
      +1700       +3.47066       +3.47066       +3.34400       +2.92600       +2.50800
      +1800       +3.43211       +3.43211       +3.34400       +2.92600       +2.50800
      +1900       +3.39390       +3.39390       +3.34400       +2.92600       +2.50800
      +2000       +3.35602       +3.35602       +3.34400       +2.92600       +2.50800
      +2100       +3.31849       +3.31849       +3.31849       +2.92600       +2.50800
      +2200       +3.28128       +3.28128       +3.28128       +2.92600       +2.50800
      +2300       +3.24441       +3.24441       +3.24441       +2.92600       +2.50800
      +2400       +3.20786       +3.20786       +3.20786       +2.92600       +2.50800
      +2500       +3.17164       +3.17164       +3.17164       +2.92600       +2.50800
      +2600       +3.13574       +3.13574       +3.13574       +2.92600       +2.50800
      +2700       +3.10016       +3.10016       +3.10016       +2.92600       +2.50800
      +2800       +3.06491       +3.06491       +3.06491       +2.92600       +2.50800
      +2900       +3.02997       +3.02997       +3.02997       +2.92600       +2.50800
      +3000       +2.99534       +2.99534       +2.99534       +2.92600       +2.50800
      +3100       +2.96103       +2.96103       +2.96103       +2.92600       +2.50800
      +3200       +2.92703       +2.92703       +2.92703       +2.92600       +2.50800
      +3300       +2.89334       +2.89334       +2.89334       +2.89334       +2.50800
      +3400       +2.85996       +2.85996       +2.85996       +2.85996       +2.50800
      +3500       +2.82688       +2.82688       +2.82688       +2.82688       +2.50800
      +3600       +2.79410       +2.79410       +2.79410       +2.79410       +2.50800
      +3700       +2.76163       +2.76163       +2.76163       +2.76163       +2.50800
      +3800       +2.72945       +2.72945       +2.72945       +2.72945       +2.50800
      +3900       +2.69757       +2.69757       +2.69757       +2.69757       +2.50800
      +4000       +2.66599       +2.66599       +2.66599       +2.66599       +2.50800
      +4100       +2.63470       +2.63470       +2.63470       +2.63470       +2.50800
      +4200       +2.60370       +2.60370       +2.60370       +2.60370       +2.50800
      +4300       +2.57298       +2.57298       +2.57298       +2.57298       +2.50800
      +4400       +2.54256       +2.54256       +2.54256       +2.54256       +2.50800
      +4500       +2.51242       +2.51242       +2.51242       +2.51242       +2.50800
      +4600       +2.48256       +2.48256       +2.48256       +2.48256       +2.48256
      +4700       +2.45298       +2.45298       +2.45298       +2.45298       +2.45298
      +4800       +2.42368       +2.42368       +2.42368       +2.42368       +2.42368
      +4900       +2.39466       +2.39466       +2.39466       +2.39466       +2.39466
      +5000       +2.36592       +2.36592       +2.36592       +2.36592       +2.36592


==> figs/ch03_acft/test8_Ct_Cp_eta_vs_J.txt <==
      +0.20       +1.28048       +0.74630       +0.34315
      +0.21       +1.27793       +0.74876       +0.35841
      +0.22       +1.27502       +0.75124       +0.37339
      +0.23       +1.27179       +0.75374       +0.38808
      +0.24       +1.26827       +0.75624       +0.40250
      +0.25       +1.26451       +0.75873       +0.41665
      +0.26       +1.26052       +0.76121       +0.43055
      +0.27       +1.25636       +0.76366       +0.44420
      +0.28       +1.25206       +0.76608       +0.45763
      +0.29       +1.24765       +0.76845       +0.47084
      +0.30       +1.24317       +0.77076       +0.48387
      +0.31       +1.23854       +0.77308       +0.49665
      +0.32       +1.23366       +0.77544       +0.50909
      +0.33       +1.22853       +0.77782       +0.52122
      +0.34       +1.22317       +0.78019       +0.53305
      +0.35       +1.21758       +0.78250       +0.54460
      +0.36       +1.21176       +0.78473       +0.55590
      +0.37       +1.20573       +0.78684       +0.56697
      +0.38       +1.19948       +0.78880       +0.57784
      +0.39       +1.19303       +0.79058       +0.58853
      +0.40       +1.18638       +0.79215       +0.59907
      +0.41       +1.17948       +0.79363       +0.60934
      +0.42       +1.17226       +0.79514       +0.61920
      +0.43       +1.16473       +0.79664       +0.62868
      +0.44       +1.15688       +0.79808       +0.63782
      +0.45       +1.14873       +0.79942       +0.64663
      +0.46       +1.14027       +0.80062       +0.65514
      +0.47       +1.13149       +0.80163       +0.66340
      +0.48       +1.12241       +0.80241       +0.67143
      +0.49       +1.11302       +0.80290       +0.67926
      +0.50       +1.10333       +0.80308       +0.68694
      +0.51       +1.09319       +0.80281       +0.69447
      +0.52       +1.08249       +0.80204       +0.70183
      +0.53       +1.07129       +0.80084       +0.70899
      +0.54       +1.05962       +0.79924       +0.71592
      +0.55       +1.04753       +0.79731       +0.72260
      +0.56       +1.03507       +0.79512       +0.72900
      +0.57       +1.02228       +0.79270       +0.73508
      +0.58       +1.00922       +0.79013       +0.74083
      +0.59       +0.99593       +0.78745       +0.74621
      +0.60       +0.98245       +0.78472       +0.75119
      +0.61       +0.96858       +0.78159       +0.75593
      +0.62       +0.95413       +0.77773       +0.76062
      +0.63       +0.93919       +0.77323       +0.76522
      +0.64       +0.92385       +0.76817       +0.76970
      +0.65       +0.90819       +0.76266       +0.77403
      +0.66       +0.89230       +0.75678       +0.77819
      +0.67       +0.87626       +0.75062       +0.78215
      +0.68       +0.86017       +0.74427       +0.78589
      +0.69       +0.84410       +0.73783       +0.78939
      +0.70       +0.82815       +0.73138       +0.79262
      +0.71       +0.81224       +0.72475       +0.79571
      +0.72       +0.79624       +0.71771       +0.79878
      +0.73       +0.78015       +0.71030       +0.80179
      +0.74       +0.76397       +0.70255       +0.80470
      +0.75       +0.74770       +0.69449       +0.80746
      +0.76       +0.73133       +0.68616       +0.81003
      +0.77       +0.71486       +0.67759       +0.81235
      +0.78       +0.69830       +0.66881       +0.81439
      +0.79       +0.68163       +0.65985       +0.81607
      +0.80       +0.66486       +0.65075       +0.81735
      +0.81       +0.64794       +0.64140       +0.81826
      +0.82       +0.63086       +0.63170       +0.81890
      +0.83       +0.61363       +0.62168       +0.81925
      +0.84       +0.59629       +0.61136       +0.81929
      +0.85       +0.57886       +0.60077       +0.81900
      +0.86       +0.56137       +0.58993       +0.81837
      +0.87       +0.54386       +0.57887       +0.81737
      +0.88       +0.52634       +0.56762       +0.81600
      +0.89       +0.50886       +0.55621       +0.81424
      +0.90       +0.49143       +0.54465       +0.81206
      +0.91       +0.47403       +0.53254       +0.81002
      +0.92       +0.45659       +0.51992       +0.80794
      +0.93       +0.43910       +0.50714       +0.80522
      +0.94       +0.42155       +0.49408       +0.80201
      +0.95       +0.40390       +0.48069       +0.79823
      +0.96       +0.38621       +0.46703       +0.79387
      +0.97       +0.36880       +0.45298       +0.78974
      +0.98       +0.35086       +0.43902       +0.78321
      +0.99       +0.33099       +0.42599       +0.76921
      +1.00       +0.31101       +0.41270       +0.75360
      +1.01       +0.29276       +0.39788       +0.74316
      +1.02       +0.27493       +0.38238       +0.73338
      +1.03       +0.25681       +0.36678       +0.72118
      +1.04       +0.23864       +0.35089       +0.70730
      +1.05       +0.22046       +0.33475       +0.69152
      +1.06       +0.20221       +0.31829       +0.67342
      +1.07       +0.18383       +0.30146       +0.65249
      +1.08       +0.16538       +0.28431       +0.62822
      +1.09       +0.14682       +0.26680       +0.59984
      +1.10       +0.12834       +0.24912       +0.56669
      +1.11       +0.11055       +0.23127       +0.53061
      +1.12       +0.09211       +0.21387       +0.48236
      +1.13       +0.07080       +0.19817       +0.40372
      +1.14       +0.04932       +0.18217       +0.30864
      +1.15       +0.03032       +0.16366       +0.21306


==> figs/ch03_acft/test9_M_vs_P__vtas.txt <==
         +2.000         -3.599         -3.497         -3.373         -3.236         -3.091
         +2.050         -3.663         -3.561         -3.438         -3.300         -3.155
         +2.100         -3.727         -3.626         -3.502         -3.364         -3.218
         +2.150         -3.790         -3.689         -3.566         -3.427         -3.281
         +2.200         -3.853         -3.752         -3.629         -3.490         -3.343
         +2.250         -3.915         -3.815         -3.692         -3.553         -3.405
         +2.300         -3.976         -3.877         -3.754         -3.615         -3.466
         +2.350         -4.037         -3.939         -3.816         -3.676         -3.527
         +2.400         -4.098         -4.000         -3.877         -3.738         -3.588
         +2.450         -4.158         -4.061         -3.938         -3.798         -3.649
         +2.500         -4.217         -4.121         -3.998         -3.859         -3.709
         +2.550         -4.276         -4.181         -4.059         -3.919         -3.768
         +2.600         -4.335         -4.240         -4.118         -3.979         -3.827
         +2.650         -4.393         -4.299         -4.178         -4.038         -3.886
         +2.700         -4.450         -4.357         -4.237         -4.097         -3.945
         +2.750         -4.507         -4.416         -4.296         -4.156         -4.003
         +2.800         -4.564         -4.474         -4.354         -4.214         -4.061
         +2.850         -4.620         -4.531         -4.412         -4.272         -4.118
         +2.900         -4.675         -4.588         -4.469         -4.329         -4.175
         +2.950         -4.731         -4.645         -4.527         -4.387         -4.232
         +3.000         -4.786         -4.702         -4.584         -4.444         -4.289
         +3.050         -4.840         -4.758         -4.640         -4.500         -4.345
         +3.100         -4.895         -4.814         -4.697         -4.557         -4.401
         +3.150         -4.949         -4.870         -4.753         -4.613         -4.457
         +3.200         -5.003         -4.925         -4.808         -4.668         -4.513
         +3.250         -5.056         -4.980         -4.864         -4.724         -4.568
         +3.300         -5.109         -5.035         -4.919         -4.779         -4.623
         +3.350         -5.162         -5.089         -4.974         -4.834         -4.678
         +3.400         -5.215         -5.144         -5.028         -4.888         -4.732
         +3.450         -5.267         -5.197         -5.082         -4.942         -4.786
         +3.500         -5.320         -5.251         -5.136         -4.996         -4.840
         +3.550         -5.371         -5.304         -5.190         -5.050         -4.894
         +3.600         -5.423         -5.357         -5.243         -5.104         -4.948
         +3.650         -5.474         -5.410         -5.296         -5.157         -5.001
         +3.700         -5.525         -5.462         -5.349         -5.210         -5.054
         +3.750         -5.576         -5.514         -5.402         -5.263         -5.107
         +3.800         -5.627         -5.566         -5.454         -5.316         -5.159
         +3.850         -5.677         -5.618         -5.506         -5.368         -5.212
         +3.900         -5.727         -5.669         -5.558         -5.420         -5.264
         +3.950         -5.777         -5.720         -5.609         -5.472         -5.316
         +4.000         -5.826         -5.771         -5.660         -5.524         -5.368


==> figs/ch03_acft/test9_T_vs_P__vtas.txt <==
         +2.000        +52.016        +46.200        +40.964        +36.123        +31.895
         +2.050        +53.189        +47.281        +41.983        +37.071        +32.761
         +2.100        +54.358        +48.359        +42.998        +38.016        +33.626
         +2.150        +55.520        +49.430        +44.009        +38.959        +34.486
         +2.200        +56.678        +50.502        +45.017        +39.897        +35.349
         +2.250        +57.830        +51.567        +46.022        +40.836        +36.207
         +2.300        +58.977        +52.631        +47.024        +41.770        +37.063
         +2.350        +60.120        +53.691        +48.020        +42.702        +37.919
         +2.400        +61.258        +54.747        +49.014        +43.632        +38.770
         +2.450        +62.392        +55.804        +50.003        +44.558        +39.620
         +2.500        +63.522        +56.855        +50.987        +45.484        +40.466
         +2.550        +64.646        +57.908        +51.967        +46.405        +41.308
         +2.600        +65.769        +58.957        +52.943        +47.325        +42.159
         +2.650        +66.887        +60.001        +53.915        +48.243        +43.007
         +2.700        +68.000        +61.046        +54.882        +49.157        +43.851
         +2.750        +69.112        +62.086        +55.846        +50.070        +44.708
         +2.800        +70.219        +63.122        +56.807        +50.981        +45.561
         +2.850        +71.321        +64.155        +57.765        +51.887        +46.410
         +2.900        +72.418        +65.184        +58.718        +52.794        +47.262
         +2.950        +73.511        +66.209        +59.671        +53.698        +48.110
         +3.000        +74.599        +67.231        +60.619        +54.598        +48.955
         +3.050        +75.679        +68.249        +61.564        +55.497        +49.800
         +3.100        +76.754        +69.264        +62.509        +56.395        +50.644
         +3.150        +77.825        +70.276        +63.450        +57.289        +51.484
         +3.200        +78.890        +71.285        +64.387        +58.181        +52.323
         +3.250        +79.949        +72.289        +65.326        +59.073        +53.162
         +3.300        +81.004        +73.292        +66.261        +59.961        +53.997
         +3.350        +82.054        +74.292        +67.192        +60.846        +54.830
         +3.400        +83.099        +75.288        +68.123        +61.730        +55.664
         +3.450        +84.139        +76.281        +69.054        +62.611        +56.496
         +3.500        +85.176        +77.273        +69.981        +63.489        +57.325
         +3.550        +86.207        +78.261        +70.905        +64.364        +58.152
         +3.600        +87.234        +79.246        +71.831        +65.236        +58.980
         +3.650        +88.257        +80.228        +72.755        +66.105        +59.805
         +3.700        +89.276        +81.210        +73.676        +66.972        +60.627
         +3.750        +90.291        +82.188        +74.594        +67.836        +61.448
         +3.800        +91.302        +83.162        +75.516        +68.698        +62.270
         +3.850        +92.309        +84.135        +76.435        +69.558        +63.088
         +3.900        +93.312        +85.107        +77.351        +70.414        +63.904
         +3.950        +94.312        +86.076        +78.265        +71.270        +64.720
         +4.000        +95.307        +87.041        +79.180        +72.123        +65.535


==> figs/ch03_acft/test9_n_vs_P__vtas.txt <==
         +2.000      +5306.793      +5461.892      +5662.025      +5901.446      +6177.785
         +2.050      +5343.931      +5496.605      +5694.308      +5931.395      +6204.720
         +2.100      +5380.711      +5530.999      +5726.189      +5960.989      +6231.449
         +2.150      +5416.948      +5564.883      +5757.798      +5990.261      +6257.846
         +2.200      +5452.846      +5598.548      +5789.087      +6019.162      +6284.215
         +2.250      +5488.328      +5631.730      +5820.054      +6047.826      +6310.266
         +2.300      +5523.395      +5664.665      +5850.817      +6076.123      +6336.118
         +2.350      +5558.255      +5697.227      +5881.172      +6104.183      +6361.814
         +2.400      +5592.632      +5729.453      +5911.342      +6131.953      +6387.217
         +2.450      +5626.866      +5761.467      +5941.135      +6159.412      +6412.431
         +2.500      +5660.768      +5793.063      +5970.611      +6186.708      +6437.399
         +2.550      +5694.252      +5824.523      +5999.790      +6213.685      +6462.095
         +2.600      +5727.791      +5855.657      +6028.615      +6240.445      +6486.910
         +2.650      +5760.906      +5886.426      +6057.219      +6267.013      +6511.495
         +2.700      +5793.746      +5916.951      +6085.512      +6293.285      +6535.822
         +2.750      +5826.622      +5947.112      +6113.491      +6319.410      +6560.344
         +2.800      +5859.103      +5976.922      +6141.307      +6345.330      +6584.616
         +2.850      +5891.287      +6006.391      +6168.814      +6370.974      +6608.643
         +2.900      +5923.318      +6035.526      +6196.046      +6396.513      +6632.537
         +2.950      +5954.985      +6064.360      +6223.141      +6421.855      +6656.201
         +3.000      +5986.302      +6092.926      +6249.949      +6446.939      +6679.635
         +3.050      +6017.304      +6121.185      +6276.490      +6471.925      +6702.946
         +3.100      +6047.971      +6149.160      +6302.945      +6496.754      +6726.064
         +3.150      +6078.310      +6176.957      +6329.130      +6521.340      +6748.966
         +3.200      +6108.387      +6204.469      +6355.053      +6545.792      +6771.723
         +3.250      +6138.170      +6231.703      +6380.902      +6570.164      +6794.350
         +3.300      +6167.649      +6258.801      +6406.534      +6594.307      +6816.775
         +3.350      +6196.852      +6285.682      +6431.920      +6618.230      +6839.003
         +3.400      +6225.853      +6312.302      +6457.165      +6642.103      +6861.183
         +3.450      +6254.572      +6338.702      +6482.306      +6665.761      +6883.180
         +3.500      +6283.016      +6365.056      +6507.216      +6689.207      +6904.989
         +3.550      +6311.233      +6391.164      +6531.899      +6712.494      +6926.663
         +3.600      +6339.280      +6417.033      +6556.565      +6735.629      +6948.275
         +3.650      +6367.069      +6442.766      +6581.053      +6758.565      +6969.710
         +3.700      +6394.607      +6468.455      +6605.326      +6781.307      +6990.971
         +3.750      +6421.927      +6493.918      +6629.403      +6803.943      +7012.139
         +3.800      +6449.139      +6519.158      +6653.519      +6826.422      +7033.239
         +3.850      +6476.115      +6544.291      +6677.431      +6848.718      +7054.174
         +3.900      +6502.858      +6569.432      +6701.143      +6870.833      +7074.946
         +3.950      +6529.374      +6594.362      +6724.669      +6892.875      +7095.635
         +4.000      +6555.809      +6619.084      +6748.108      +6914.770      +7116.279


==> figs/ch05_sensors/error_1st_integral_mean.txt <==
0.000e+00 3.00000e+00 3.00000e+00 3.00000e+00 3.00000e+00 3.00000e+00 3.00000e+00 3.00000e+00 3.00000e+00 3.00000e+00 3.00000e+00 3.00000e+00 3.00000e+00
1.000e+01 2.99638e+00 3.00000e+00 2.94121e+00 2.85259e+00 2.80486e+00 2.96304e+00 2.97667e+00 3.06493e+00 3.15621e+00 3.20233e+00 3.38204e+00 3.00938e+00
2.000e+01 3.00843e+00 3.00000e+00 2.81390e+00 2.90310e+00 2.63910e+00 2.74360e+00 3.00644e+00 3.16047e+00 3.39270e+00 3.35351e+00 3.80296e+00 3.10770e+00
3.000e+01 2.98859e+00 3.00000e+00 2.75992e+00 2.96761e+00 2.17296e+00 2.37262e+00 3.06823e+00 3.18101e+00 3.68829e+00 3.35951e+00 4.04924e+00 3.20403e+00
4.000e+01 2.96386e+00 3.00000e+00 2.65416e+00 3.13199e+00 1.53420e+00 2.08939e+00 3.28560e+00 3.18801e+00 3.93268e+00 3.40853e+00 4.12921e+00 3.18741e+00
5.000e+01 2.93665e+00 3.00000e+00 2.45045e+00 3.18890e+00 9.33482e-01 1.96918e+00 3.44457e+00 3.25876e+00 4.24954e+00 3.31700e+00 4.24570e+00 3.16000e+00
6.000e+01 2.90109e+00 3.00000e+00 2.36640e+00 3.23482e+00 2.30264e-01 1.87224e+00 3.61955e+00 3.29327e+00 4.55126e+00 3.01917e+00 4.40892e+00 3.26222e+00
7.000e+01 2.89171e+00 3.00000e+00 2.29903e+00 3.09342e+00 -5.64007e-01 1.78848e+00 3.83951e+00 3.27491e+00 4.89704e+00 2.57528e+00 4.63611e+00 3.50847e+00
8.000e+01 2.88176e+00 3.00000e+00 2.18626e+00 2.78128e+00 -1.49787e+00 1.53971e+00 4.00023e+00 3.20787e+00 5.25373e+00 2.18251e+00 4.74749e+00 3.91863e+00
9.000e+01 2.83576e+00 3.00000e+00 2.06078e+00 2.52889e+00 -2.47545e+00 1.41073e+00 4.16252e+00 3.09374e+00 5.49229e+00 1.77610e+00 4.78032e+00 4.27543e+00
1.000e+02 2.78822e+00 3.00000e+00 1.90227e+00 2.27952e+00 -3.40746e+00 1.47059e+00 4.13801e+00 3.08290e+00 5.60763e+00 1.42541e+00 4.78770e+00 4.45049e+00
1.100e+02 2.75738e+00 3.00000e+00 1.75508e+00 2.06536e+00 -4.13815e+00 1.70066e+00 3.90421e+00 3.13125e+00 5.67215e+00 1.02992e+00 4.72972e+00 4.55003e+00
1.200e+02 2.74525e+00 3.00000e+00 1.54506e+00 1.98830e+00 -4.84514e+00 1.87085e+00 3.63736e+00 3.15312e+00 5.85223e+00 5.73815e-01 4.76968e+00 4.54292e+00
1.300e+02 2.74395e+00 3.00000e+00 1.29615e+00 1.97002e+00 -5.52952e+00 2.03503e+00 3.35467e+00 3.24354e+00 6.12046e+00 -1.10813e-02 4.89727e+00 4.57314e+00
1.400e+02 2.75840e+00 3.00000e+00 1.00971e+00 1.93393e+00 -6.32235e+00 2.32469e+00 2.95555e+00 3.32728e+00 6.60337e+00 -5.05320e-01 5.01576e+00 4.70354e+00
1.500e+02 2.77391e+00 3.00000e+00 7.34599e-01 1.74201e+00 -7.07526e+00 2.64236e+00 2.46735e+00 3.43932e+00 7.11694e+00 -1.15397e+00 5.16260e+00 4.82441e+00
1.600e+02 2.79111e+00 3.00000e+00 4.55209e-01 1.61663e+00 -7.75186e+00 2.78506e+00 1.83799e+00 3.52063e+00 7.79273e+00 -1.97958e+00 5.34721e+00 5.04897e+00
1.700e+02 2.79120e+00 3.00000e+00 1.95093e-01 1.40807e+00 -8.31771e+00 2.76086e+00 1.10401e+00 3.44154e+00 8.45630e+00 -2.81087e+00 5.48539e+00 5.30850e+00
1.800e+02 2.78405e+00 3.00000e+00 -1.11140e-01 1.14764e+00 -8.87025e+00 2.71616e+00 4.58474e-01 3.32884e+00 9.03468e+00 -3.63318e+00 5.65362e+00 5.70372e+00
1.900e+02 2.78833e+00 3.00000e+00 -4.51337e-01 9.75440e-01 -9.57297e+00 2.79665e+00 -1.22954e-01 3.26095e+00 9.73081e+00 -4.42889e+00 5.91248e+00 6.17700e+00
2.000e+02 2.79473e+00 3.00000e+00 -8.74801e-01 9.43536e-01 -1.01760e+01 2.83042e+00 -5.98762e-01 3.09683e+00 1.04886e+01 -5.17968e+00 6.30155e+00 6.65063e+00
2.100e+02 2.80177e+00 3.00000e+00 -1.38005e+00 1.00588e+00 -1.08338e+01 2.79610e+00 -9.24648e-01 2.97599e+00 1.12251e+01 -5.97683e+00 6.64827e+00 7.26475e+00
2.200e+02 2.79599e+00 3.00000e+00 -2.01160e+00 9.88347e-01 -1.17345e+01 2.71680e+00 -1.29119e+00 2.95990e+00 1.18892e+01 -6.75733e+00 7.06343e+00 7.86398e+00
2.300e+02 2.76789e+00 3.00000e+00 -2.72496e+00 8.54067e-01 -1.26250e+01 2.64395e+00 -1.71437e+00 2.79205e+00 1.25198e+01 -7.47975e+00 7.35305e+00 8.50710e+00
2.400e+02 2.71117e+00 3.00000e+00 -3.47287e+00 5.71211e-01 -1.35685e+01 2.61041e+00 -2.11819e+00 2.52408e+00 1.33107e+01 -8.15322e+00 7.61834e+00 9.33387e+00
2.500e+02 2.62843e+00 3.00000e+00 -4.23277e+00 2.51063e-01 -1.46123e+01 2.52046e+00 -2.49571e+00 2.33362e+00 1.42284e+01 -8.87545e+00 8.02439e+00 1.02079e+01
2.600e+02 2.56555e+00 3.00000e+00 -4.97022e+00 -3.55363e-02 -1.55669e+01 2.65922e+00 -2.88441e+00 2.16019e+00 1.52922e+01 -9.58321e+00 8.49910e+00 1.09376e+01
2.700e+02 2.51792e+00 3.00000e+00 -5.64491e+00 -4.83236e-01 -1.63490e+01 3.03058e+00 -3.27195e+00 2.00998e+00 1.63307e+01 -1.02803e+01 8.97573e+00 1.17153e+01
2.800e+02 2.48038e+00 3.00000e+00 -6.50016e+00 -7.75546e-01 -1.71571e+01 3.40781e+00 -3.50606e+00 1.79182e+00 1.73589e+01 -1.10626e+01 9.49272e+00 1.25147e+01
2.900e+02 2.43552e+00 3.00000e+00 -7.46188e+00 -1.22988e+00 -1.80166e+01 3.93459e+00 -3.69561e+00 1.51554e+00 1.84749e+01 -1.19713e+01 1.00374e+01 1.32336e+01
3.000e+02 2.40323e+00 3.00000e+00 -8.44268e+00 -1.80144e+00 -1.88708e+01 4.61807e+00 -3.89569e+00 1.15957e+00 1.96508e+01 -1.27968e+01 1.06795e+01 1.37434e+01
3.100e+02 2.36909e+00 3.00000e+00 -9.35421e+00 -2.41342e+00 -1.95724e+01 5.20531e+00 -3.98992e+00 7.60187e-01 2.07709e+01 -1.34583e+01 1.12391e+01 1.41319e+01
3.200e+02 2.33274e+00 3.00000e+00 -1.02388e+01 -3.15599e+00 -2.01035e+01 5.71924e+00 -3.95214e+00 5.47608e-01 2.18480e+01 -1.39627e+01 1.18068e+01 1.44357e+01
3.300e+02 2.29767e+00 3.00000e+00 -1.10737e+01 -4.00636e+00 -2.06351e+01 6.25947e+00 -3.89556e+00 2.95430e-01 2.30699e+01 -1.44727e+01 1.24818e+01 1.46940e+01
3.400e+02 2.25357e+00 3.00000e+00 -1.18059e+01 -4.97903e+00 -2.11596e+01 6.83292e+00 -3.84194e+00 4.54968e-02 2.46469e+01 -1.49251e+01 1.32600e+01 1.49542e+01
3.500e+02 2.21949e+00 3.00000e+00 -1.23473e+01 -6.00753e+00 -2.17475e+01 7.50153e+00 -3.78714e+00 -1.41370e-01 2.63060e+01 -1.51972e+01 1.40342e+01 1.52332e+01
3.600e+02 2.16994e+00 3.00000e+00 -1.28263e+01 -7.00642e+00 -2.23663e+01 8.16802e+00 -3.75634e+00 -3.49790e-01 2.78923e+01 -1.52248e+01 1.46062e+01 1.54846e+01
3.700e+02 2.13317e+00 3.00000e+00 -1.33731e+01 -7.83311e+00 -2.30087e+01 8.77092e+00 -3.65167e+00 -5.04511e-01 2.94445e+01 -1.51669e+01 1.51290e+01 1.57289e+01
3.800e+02 2.08597e+00 3.00000e+00 -1.39811e+01 -8.68066e+00 -2.37378e+01 9.49008e+00 -3.60946e+00 -6.01385e-01 3.09946e+01 -1.52331e+01 1.56122e+01 1.60221e+01
3.900e+02 2.02310e+00 3.00000e+00 -1.46438e+01 -9.41889e+00 -2.45120e+01 1.03308e+01 -3.35458e+00 -7.34982e-01 3.23995e+01 -1.53089e+01 1.60295e+01 1.63148e+01
4.000e+02 1.95795e+00 3.00000e+00 -1.53763e+01 -9.95105e+00 -2.53603e+01 1.10494e+01 -3.14583e+00 -8.28978e-01 3.37904e+01 -1.53593e+01 1.65174e+01 1.66473e+01
4.100e+02 1.90568e+00 3.00000e+00 -1.61459e+01 -1.04748e+01 -2.61720e+01 1.17349e+01 -3.23267e+00 -8.41886e-01 3.51105e+01 -1.53206e+01 1.68446e+01 1.69827e+01
4.200e+02 1.86455e+00 3.00000e+00 -1.69824e+01 -1.10954e+01 -2.69343e+01 1.23914e+01 -3.43780e+00 -9.92354e-01 3.63709e+01 -1.54364e+01 1.71372e+01 1.74183e+01
4.300e+02 1.82550e+00 3.00000e+00 -1.77850e+01 -1.17428e+01 -2.77699e+01 1.29809e+01 -3.65042e+00 -1.08555e+00 3.76281e+01 -1.55791e+01 1.74362e+01 1.79761e+01
4.400e+02 1.80245e+00 3.00000e+00 -1.84902e+01 -1.23924e+01 -2.87042e+01 1.35079e+01 -3.72403e+00 -1.06353e+00 3.89125e+01 -1.56300e+01 1.78277e+01 1.86839e+01
4.500e+02 1.79365e+00 3.00000e+00 -1.90733e+01 -1.29914e+01 -2.97004e+01 1.39520e+01 -3.79859e+00 -9.54445e-01 4.03146e+01 -1.56816e+01 1.82347e+01 1.94197e+01
4.600e+02 1.78003e+00 3.00000e+00 -1.96216e+01 -1.35137e+01 -3.07113e+01 1.43945e+01 -3.83983e+00 -7.70574e-01 4.19592e+01 -1.58565e+01 1.87494e+01 2.01984e+01
4.700e+02 1.76695e+00 3.00000e+00 -2.02319e+01 -1.40976e+01 -3.19033e+01 1.48330e+01 -3.88446e+00 -5.94694e-01 4.38448e+01 -1.60377e+01 1.93325e+01 2.10782e+01
4.800e+02 1.74377e+00 3.00000e+00 -2.07372e+01 -1.48150e+01 -3.30650e+01 1.51448e+01 -3.98125e+00 -3.74771e-01 4.57267e+01 -1.61313e+01 1.99346e+01 2.19806e+01
4.900e+02 1.71901e+00 3.00000e+00 -2.11640e+01 -1.54757e+01 -3.44227e+01 1.54797e+01 -4.13562e+00 -2.11329e-01 4.75536e+01 -1.61007e+01 2.06535e+01 2.30028e+01
5.000e+02 1.70574e+00 3.00000e+00 -2.16000e+01 -1.60990e+01 -3.58947e+01 1.58389e+01 -4.28042e+00 -7.78253e-02 4.94987e+01 -1.60442e+01 2.13072e+01 2.40410e+01
5.100e+02 1.67928e+00 3.00000e+00 -2.20141e+01 -1.66572e+01 -3.74001e+01 1.61109e+01 -4.39343e+00 1.22158e-01 5.14073e+01 -1.59318e+01 2.18037e+01 2.50570e+01
5.200e+02 1.63820e+00 3.00000e+00 -2.22520e+01 -1.72369e+01 -3.89300e+01 1.63660e+01 -4.51101e+00 2.41068e-01 5.33875e+01 -1.59076e+01 2.22880e+01 2.59031e+01
5.300e+02 1.59978e+00 3.00000e+00 -2.24168e+01 -1.79840e+01 -4.05986e+01 1.64838e+01 -4.44213e+00 4.46313e-01 5.54058e+01 -1.58629e+01 2.27010e+01 2.67487e+01
5.400e+02 1.55126e+00 3.00000e+00 -2.26167e+01 -1.89475e+01 -4.22547e+01 1.65240e+01 -4.34388e+00 7.19484e-01 5.73812e+01 -1.59631e+01 2.31148e+01 2.76291e+01
5.500e+02 1.49103e+00 3.00000e+00 -2.29845e+01 -2.00106e+01 -4.39908e+01 1.65413e+01 -4.30914e+00 1.09005e+00 5.93368e+01 -1.62113e+01 2.36169e+01 2.84421e+01
5.600e+02 1.44517e+00 3.00000e+00 -2.34079e+01 -2.12177e+01 -4.57592e+01 1.64317e+01 -4.29428e+00 1.64868e+00 6.13845e+01 -1.64152e+01 2.40113e+01 2.93775e+01
5.700e+02 1.39214e+00 3.00000e+00 -2.37624e+01 -2.26104e+01 -4.74589e+01 1.62239e+01 -4.12000e+00 2.19872e+00 6.34955e+01 -1.65230e+01 2.44904e+01 3.04670e+01
5.800e+02 1.34060e+00 3.00000e+00 -2.40056e+01 -2.39761e+01 -4.92394e+01 1.59096e+01 -3.89603e+00 2.59048e+00 6.57635e+01 -1.66927e+01 2.51572e+01 3.14624e+01
5.900e+02 1.29875e+00 3.00000e+00 -2.44432e+01 -2.53176e+01 -5.08537e+01 1.55293e+01 -3.56501e+00 2.81273e+00 6.81312e+01 -1.69027e+01 2.59213e+01 3.24088e+01
6.000e+02 1.25653e+00 3.00000e+00 -2.47220e+01 -2.65830e+01 -5.23280e+01 1.50817e+01 -3.25102e+00 3.13862e+00 7.05580e+01 -1.70819e+01 2.66683e+01 3.34076e+01
6.100e+02 1.20878e+00 3.00000e+00 -2.50262e+01 -2.76105e+01 -5.37611e+01 1.44878e+01 -2.88259e+00 3.41115e+00 7.29331e+01 -1.72559e+01 2.73834e+01 3.45916e+01
6.200e+02 1.16715e+00 3.00000e+00 -2.52668e+01 -2.84376e+01 -5.51405e+01 1.37645e+01 -2.41005e+00 3.67047e+00 7.53195e+01 -1.73711e+01 2.81433e+01 3.56797e+01
6.300e+02 1.13800e+00 3.00000e+00 -2.55010e+01 -2.90179e+01 -5.63758e+01 1.32147e+01 -1.85982e+00 4.08503e+00 7.77753e+01 -1.76815e+01 2.89112e+01 3.66174e+01
6.400e+02 1.10117e+00 3.00000e+00 -2.57701e+01 -2.96718e+01 -5.77050e+01 1.27847e+01 -1.22537e+00 4.58591e+00 8.02735e+01 -1.79857e+01 2.98931e+01 3.74932e+01
6.500e+02 1.03038e+00 3.00000e+00 -2.60978e+01 -3.04041e+01 -5.92151e+01 1.22745e+01 -4.35976e-01 5.21134e+00 8.26721e+01 -1.81539e+01 3.08743e+01 3.85017e+01
6.600e+02 9.57420e-01 3.00000e+00 -2.65118e+01 -3.12866e+01 -6.08276e+01 1.16957e+01 4.33282e-01 5.93386e+00 8.51555e+01 -1.82295e+01 3.18236e+01 3.94821e+01
6.700e+02 8.96903e-01 3.00000e+00 -2.68187e+01 -3.21492e+01 -6.23899e+01 1.11726e+01 1.27937e+00 6.78255e+00 8.76974e+01 -1.82337e+01 3.30028e+01 4.03341e+01
6.800e+02 8.54166e-01 3.00000e+00 -2.71139e+01 -3.31046e+01 -6.37683e+01 1.05203e+01 2.14474e+00 7.86122e+00 9.01271e+01 -1.81020e+01 3.44538e+01 4.12427e+01
6.900e+02 8.12122e-01 3.00000e+00 -2.73748e+01 -3.42288e+01 -6.51690e+01 1.00314e+01 3.08488e+00 8.98086e+00 9.25780e+01 -1.78503e+01 3.58238e+01 4.20949e+01
7.000e+02 7.73502e-01 3.00000e+00 -2.76073e+01 -3.52875e+01 -6.66241e+01 9.57185e+00 4.06275e+00 1.01803e+01 9.49679e+01 -1.76345e+01 3.71408e+01 4.30825e+01
7.100e+02 7.28381e-01 3.00000e+00 -2.78828e+01 -3.62204e+01 -6.82512e+01 9.16985e+00 4.96208e+00 1.15530e+01 9.72382e+01 -1.73529e+01 3.84429e+01 4.41681e+01
7.200e+02 6.94680e-01 3.00000e+00 -2.80498e+01 -3.72368e+01 -7.00707e+01 8.84603e+00 5.90176e+00 1.30751e+01 9.94359e+01 -1.71062e+01 3.98022e+01 4.52249e+01
7.300e+02 6.44185e-01 3.00000e+00 -2.82299e+01 -3.81878e+01 -7.20263e+01 8.41310e+00 6.89004e+00 1.46415e+01 1.01659e+02 -1.69631e+01 4.12685e+01 4.63128e+01
7.400e+02 6.21024e-01 3.00000e+00 -2.81774e+01 -3.91472e+01 -7.38959e+01 8.01426e+00 8.04141e+00 1.62999e+01 1.03745e+02 -1.67217e+01 4.27392e+01 4.74614e+01
7.500e+02 6.21800e-01 3.00000e+00 -2.82554e+01 -4.02205e+01 -7.55302e+01 7.67308e+00 9.06339e+00 1.79517e+01 1.05882e+02 -1.64928e+01 4.42223e+01 4.85581e+01
7.600e+02 6.26500e-01 3.00000e+00 -2.84341e+01 -4.13646e+01 -7.71456e+01 7.37688e+00 9.96843e+00 1.95044e+01 1.07991e+02 -1.61838e+01 4.58997e+01 4.94780e+01
7.700e+02 6.27500e-01 3.00000e+00 -2.85304e+01 -4.24999e+01 -7.87522e+01 6.85894e+00 1.08416e+01 2.10686e+01 1.09949e+02 -1.58284e+01 4.76944e+01 5.04053e+01
7.800e+02 6.26490e-01 3.00000e+00 -2.86479e+01 -4.34773e+01 -8.04281e+01 6.25484e+00 1.16484e+01 2.25996e+01 1.11725e+02 -1.55411e+01 4.96624e+01 5.12338e+01
7.900e+02 6.12280e-01 3.00000e+00 -2.87685e+01 -4.45889e+01 -8.23205e+01 5.72826e+00 1.25019e+01 2.42442e+01 1.13379e+02 -1.52760e+01 5.14135e+01 5.20955e+01
8.000e+02 6.01269e-01 3.00000e+00 -2.88719e+01 -4.57792e+01 -8.40580e+01 5.18298e+00 1.35513e+01 2.61968e+01 1.15150e+02 -1.50148e+01 5.29965e+01 5.28859e+01
8.100e+02 6.09961e-01 3.00000e+00 -2.89136e+01 -4.69425e+01 -8.57080e+01 4.80030e+00 1.45390e+01 2.83457e+01 1.17074e+02 -1.48029e+01 5.46925e+01 5.36569e+01
8.200e+02 6.26332e-01 3.00000e+00 -2.88770e+01 -4.80803e+01 -8.75461e+01 4.48133e+00 1.55703e+01 3.06901e+01 1.19046e+02 -1.44795e+01 5.62202e+01 5.42993e+01
8.300e+02 6.60828e-01 3.00000e+00 -2.87764e+01 -4.91377e+01 -8.94272e+01 4.25700e+00 1.66733e+01 3.31469e+01 1.21082e+02 -1.42255e+01 5.76245e+01 5.48439e+01
8.400e+02 6.80257e-01 3.00000e+00 -2.86642e+01 -5.01988e+01 -9.13189e+01 3.97233e+00 1.77769e+01 3.54830e+01 1.23236e+02 -1.39349e+01 5.90532e+01 5.54079e+01
8.500e+02 6.80341e-01 3.00000e+00 -2.86205e+01 -5.13368e+01 -9.31917e+01 3.68415e+00 1.87341e+01 3.77674e+01 1.25281e+02 -1.35775e+01 6.05613e+01 5.59639e+01
8.600e+02 6.61459e-01 3.00000e+00 -2.85045e+01 -5.26651e+01 -9.50573e+01 3.34803e+00 1.96240e+01 4.00404e+01 1.27408e+02 -1.32379e+01 6.20703e+01 5.65610e+01
8.700e+02 6.40532e-01 3.00000e+00 -2.82785e+01 -5.39361e+01 -9.70404e+01 2.99173e+00 2.06622e+01 4.22448e+01 1.29691e+02 -1.28695e+01 6.36424e+01 5.72193e+01
8.800e+02 6.26908e-01 3.00000e+00 -2.80371e+01 -5.52376e+01 -9.88800e+01 2.70951e+00 2.18166e+01 4.44662e+01 1.31821e+02 -1.24821e+01 6.51168e+01 5.78479e+01
8.900e+02 6.16837e-01 3.00000e+00 -2.76544e+01 -5.64912e+01 -1.00801e+02 2.30052e+00 2.29999e+01 4.66135e+01 1.33951e+02 -1.20467e+01 6.65897e+01 5.84390e+01
9.000e+02 6.17593e-01 3.00000e+00 -2.71332e+01 -5.78062e+01 -1.02792e+02 1.97041e+00 2.43222e+01 4.85102e+01 1.36020e+02 -1.14033e+01 6.79366e+01 5.90055e+01
9.100e+02 6.26240e-01 3.00000e+00 -2.66176e+01 -5.91254e+01 -1.04852e+02 1.45521e+00 2.55857e+01 5.04053e+01 1.38180e+02 -1.07913e+01 6.94211e+01 5.93977e+01
9.200e+02 6.29783e-01 3.00000e+00 -2.61335e+01 -6.04275e+01 -1.06771e+02 9.31872e-01 2.67596e+01 5.22455e+01 1.40225e+02 -1.01281e+01 7.08983e+01 5.95957e+01
9.300e+02 6.28984e-01 3.00000e+00 -2.56790e+01 -6.17945e+01 -1.08521e+02 3.94571e-01 2.81198e+01 5.41293e+01 1.42250e+02 -9.44644e+00 7.24944e+01 5.98878e+01
9.400e+02 6.62739e-01 3.00000e+00 -2.50176e+01 -6.31151e+01 -1.10160e+02 1.04218e-02 2.95921e+01 5.62150e+01 1.44217e+02 -8.79673e+00 7.39222e+01 6.01790e+01
9.500e+02 7.14318e-01 3.00000e+00 -2.44679e+01 -6.42981e+01 -1.11654e+02 -3.45516e-01 3.11367e+01 5.84757e+01 1.46246e+02 -8.16648e+00 7.53834e+01 6.05264e+01
9.600e+02 7.43359e-01 3.00000e+00 -2.38813e+01 -6.55146e+01 -1.13295e+02 -7.10756e-01 3.26458e+01 6.06474e+01 1.48347e+02 -7.62584e+00 7.69700e+01 6.07710e+01
9.700e+02 7.76141e-01 3.00000e+00 -2.32545e+01 -6.66410e+01 -1.14953e+02 -1.13086e+00 3.40948e+01 6.27372e+01 1.50260e+02 -7.09419e+00 7.86891e+01 6.09430e+01
9.800e+02 8.29691e-01 3.00000e+00 -2.26974e+01 -6.77494e+01 -1.16467e+02 -1.51962e+00 3.54265e+01 6.47733e+01 1.52156e+02 -6.55069e+00 8.04921e+01 6.12320e+01
9.900e+02 8.67923e-01 3.00000e+00 -2.21868e+01 -6.88614e+01 -1.17878e+02 -1.82272e+00 3.65870e+01 6.68787e+01 1.54180e+02 -6.00429e+00 8.24469e+01 6.14369e+01
1.000e+03 8.90924e-01 3.00000e+00 -2.15837e+01 -6.98366e+01 -1.19230e+02 -2.02739e+00 3.77654e+01 6.88203e+01 1.56325e+02 -5.48227e+00 8.43602e+01 6.16908e+01


==> figs/ch05_sensors/error_1st_integral_std.txt <==
0.000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
1.000e+01 1.92585e-01 1.75930e-01 1.60000e-01 7.30844e-02 3.16228e-03
2.000e+01 3.99929e-01 3.80944e-01 3.20000e-01 2.06637e-01 4.47214e-03
3.000e+01 6.33645e-01 6.11966e-01 4.80000e-01 3.79568e-01 5.47723e-03
4.000e+01 8.86615e-01 8.66661e-01 6.40000e-01 5.84347e-01 6.32456e-03
5.000e+01 1.16684e+00 1.14320e+00 8.00000e-01 8.16619e-01 7.07107e-03
6.000e+01 1.47355e+00 1.44012e+00 9.60000e-01 1.07345e+00 7.74597e-03
7.000e+01 1.78877e+00 1.75619e+00 1.12000e+00 1.35267e+00 8.36660e-03
8.000e+01 2.11696e+00 2.09037e+00 1.28000e+00 1.65263e+00 8.94427e-03
9.000e+01 2.46469e+00 2.44179e+00 1.44000e+00 1.97197e+00 9.48683e-03
1.000e+02 2.82055e+00 2.80967e+00 1.60000e+00 2.30957e+00 1.00000e-02
1.100e+02 3.16793e+00 3.19333e+00 1.76000e+00 2.66451e+00 1.04881e-02
1.200e+02 3.54362e+00 3.59217e+00 1.92000e+00 3.03598e+00 1.09545e-02
1.300e+02 3.95419e+00 4.00565e+00 2.08000e+00 3.42326e+00 1.14018e-02
1.400e+02 4.40104e+00 4.43328e+00 2.24000e+00 3.82573e+00 1.18322e-02
1.500e+02 4.85117e+00 4.87462e+00 2.40000e+00 4.24285e+00 1.22474e-02
1.600e+02 5.30404e+00 5.32927e+00 2.56000e+00 4.67412e+00 1.26491e-02
1.700e+02 5.74888e+00 5.79686e+00 2.72000e+00 5.11908e+00 1.30384e-02
1.800e+02 6.21931e+00 6.27704e+00 2.88000e+00 5.57733e+00 1.34164e-02
1.900e+02 6.73219e+00 6.76949e+00 3.04000e+00 6.04849e+00 1.37840e-02
2.000e+02 7.26364e+00 7.27393e+00 3.20000e+00 6.53222e+00 1.41421e-02
2.100e+02 7.80475e+00 7.79008e+00 3.36000e+00 7.02820e+00 1.44914e-02
2.200e+02 8.34877e+00 8.31768e+00 3.52000e+00 7.53613e+00 1.48324e-02
2.300e+02 8.90756e+00 8.85650e+00 3.68000e+00 8.05574e+00 1.51658e-02
2.400e+02 9.51258e+00 9.40630e+00 3.84000e+00 8.58677e+00 1.54919e-02
2.500e+02 1.01365e+01 9.96687e+00 4.00000e+00 9.12898e+00 1.58114e-02
2.600e+02 1.07474e+01 1.05380e+01 4.16000e+00 9.68215e+00 1.61245e-02
2.700e+02 1.13728e+01 1.11196e+01 4.32000e+00 1.02461e+01 1.64317e-02
2.800e+02 1.20128e+01 1.17113e+01 4.48000e+00 1.08205e+01 1.67332e-02
2.900e+02 1.26816e+01 1.23131e+01 4.64000e+00 1.14053e+01 1.70294e-02
3.000e+02 1.33627e+01 1.29247e+01 4.80000e+00 1.20003e+01 1.73205e-02
3.100e+02 1.40513e+01 1.35460e+01 4.96000e+00 1.26053e+01 1.76068e-02
3.200e+02 1.47685e+01 1.41769e+01 5.12000e+00 1.32201e+01 1.78885e-02
3.300e+02 1.55145e+01 1.48173e+01 5.28000e+00 1.38446e+01 1.81659e-02
3.400e+02 1.62665e+01 1.54669e+01 5.44000e+00 1.44786e+01 1.84391e-02
3.500e+02 1.70175e+01 1.61257e+01 5.60000e+00 1.51221e+01 1.87083e-02
3.600e+02 1.77381e+01 1.67935e+01 5.76000e+00 1.57747e+01 1.89737e-02
3.700e+02 1.84563e+01 1.74702e+01 5.92000e+00 1.64366e+01 1.92354e-02
3.800e+02 1.91923e+01 1.81557e+01 6.08000e+00 1.71074e+01 1.94936e-02
3.900e+02 1.99351e+01 1.88499e+01 6.24000e+00 1.77871e+01 1.97484e-02
4.000e+02 2.06610e+01 1.95527e+01 6.40000e+00 1.84756e+01 2.00000e-02
4.100e+02 2.13659e+01 2.02639e+01 6.56000e+00 1.91727e+01 2.02485e-02
4.200e+02 2.20852e+01 2.09835e+01 6.72000e+00 1.98784e+01 2.04939e-02
4.300e+02 2.28125e+01 2.17114e+01 6.88000e+00 2.05925e+01 2.07364e-02
4.400e+02 2.35619e+01 2.24475e+01 7.04000e+00 2.13150e+01 2.09762e-02
4.500e+02 2.43094e+01 2.31917e+01 7.20000e+00 2.20458e+01 2.12132e-02
4.600e+02 2.50630e+01 2.39439e+01 7.36000e+00 2.27847e+01 2.14476e-02
4.700e+02 2.58289e+01 2.47041e+01 7.52000e+00 2.35317e+01 2.16795e-02
4.800e+02 2.65878e+01 2.54720e+01 7.68000e+00 2.42867e+01 2.19089e-02
4.900e+02 2.73436e+01 2.62478e+01 7.84000e+00 2.50496e+01 2.21359e-02
5.000e+02 2.81392e+01 2.70312e+01 8.00000e+00 2.58203e+01 2.23607e-02
5.100e+02 2.89423e+01 2.78223e+01 8.16000e+00 2.65987e+01 2.25832e-02
5.200e+02 2.97571e+01 2.86209e+01 8.32000e+00 2.73849e+01 2.28035e-02
5.300e+02 3.05629e+01 2.94269e+01 8.48000e+00 2.81786e+01 2.30217e-02
5.400e+02 3.13520e+01 3.02404e+01 8.64000e+00 2.89798e+01 2.32379e-02
5.500e+02 3.21618e+01 3.10612e+01 8.80000e+00 2.97885e+01 2.34521e-02
5.600e+02 3.29703e+01 3.18893e+01 8.96000e+00 3.06046e+01 2.36643e-02
5.700e+02 3.37918e+01 3.27246e+01 9.12000e+00 3.14280e+01 2.38747e-02
5.800e+02 3.46363e+01 3.35670e+01 9.28000e+00 3.22587e+01 2.40832e-02
5.900e+02 3.54648e+01 3.44165e+01 9.44000e+00 3.30966e+01 2.42899e-02
6.000e+02 3.62747e+01 3.52731e+01 9.60000e+00 3.39415e+01 2.44949e-02
6.100e+02 3.70852e+01 3.61366e+01 9.76000e+00 3.47936e+01 2.46982e-02
6.200e+02 3.78977e+01 3.70070e+01 9.92000e+00 3.56527e+01 2.48998e-02
6.300e+02 3.87123e+01 3.78843e+01 1.00800e+01 3.65187e+01 2.50998e-02
6.400e+02 3.95442e+01 3.87684e+01 1.02400e+01 3.73916e+01 2.52982e-02
6.500e+02 4.03806e+01 3.96593e+01 1.04000e+01 3.82714e+01 2.54951e-02
6.600e+02 4.12198e+01 4.05569e+01 1.05600e+01 3.91580e+01 2.56905e-02
6.700e+02 4.20705e+01 4.14611e+01 1.07200e+01 4.00513e+01 2.58844e-02
6.800e+02 4.29315e+01 4.23720e+01 1.08800e+01 4.09513e+01 2.60768e-02
6.900e+02 4.38030e+01 4.32894e+01 1.10400e+01 4.18579e+01 2.62679e-02
7.000e+02 4.46954e+01 4.42133e+01 1.12000e+01 4.27712e+01 2.64575e-02
7.100e+02 4.56080e+01 4.51437e+01 1.13600e+01 4.36909e+01 2.66458e-02
7.200e+02 4.65273e+01 4.60805e+01 1.15200e+01 4.46172e+01 2.68328e-02
7.300e+02 4.74483e+01 4.70236e+01 1.16800e+01 4.55500e+01 2.70185e-02
7.400e+02 4.83553e+01 4.79732e+01 1.18400e+01 4.64891e+01 2.72029e-02
7.500e+02 4.92615e+01 4.89290e+01 1.20000e+01 4.74346e+01 2.73861e-02
7.600e+02 5.01640e+01 4.98911e+01 1.21600e+01 4.83865e+01 2.75681e-02
7.700e+02 5.10544e+01 5.08593e+01 1.23200e+01 4.93446e+01 2.77489e-02
7.800e+02 5.19332e+01 5.18338e+01 1.24800e+01 5.03090e+01 2.79285e-02
7.900e+02 5.27992e+01 5.28144e+01 1.26400e+01 5.12795e+01 2.81069e-02
8.000e+02 5.36790e+01 5.38011e+01 1.28000e+01 5.22563e+01 2.82843e-02
8.100e+02 5.45796e+01 5.47939e+01 1.29600e+01 5.32391e+01 2.84605e-02
8.200e+02 5.54855e+01 5.57926e+01 1.31200e+01 5.42281e+01 2.86356e-02
8.300e+02 5.63992e+01 5.67974e+01 1.32800e+01 5.52231e+01 2.88097e-02
8.400e+02 5.73324e+01 5.78081e+01 1.34400e+01 5.62241e+01 2.89828e-02
8.500e+02 5.82762e+01 5.88248e+01 1.36000e+01 5.72310e+01 2.91548e-02
8.600e+02 5.92535e+01 5.98473e+01 1.37600e+01 5.82440e+01 2.93258e-02
8.700e+02 6.02515e+01 6.08756e+01 1.39200e+01 5.92628e+01 2.94958e-02
8.800e+02 6.12343e+01 6.19098e+01 1.40800e+01 6.02875e+01 2.96648e-02
8.900e+02 6.22352e+01 6.29498e+01 1.42400e+01 6.13180e+01 2.98329e-02
9.000e+02 6.32415e+01 6.39955e+01 1.44000e+01 6.23543e+01 3.00000e-02
9.100e+02 6.42719e+01 6.50470e+01 1.45600e+01 6.33965e+01 3.01662e-02
9.200e+02 6.53100e+01 6.61041e+01 1.47200e+01 6.44443e+01 3.03315e-02
9.300e+02 6.63512e+01 6.71669e+01 1.48800e+01 6.54979e+01 3.04959e-02
9.400e+02 6.73843e+01 6.82353e+01 1.50400e+01 6.65571e+01 3.06594e-02
9.500e+02 6.84176e+01 6.93093e+01 1.52000e+01 6.76220e+01 3.08221e-02
9.600e+02 6.94666e+01 7.03889e+01 1.53600e+01 6.86925e+01 3.09839e-02
9.700e+02 7.05012e+01 7.14740e+01 1.55200e+01 6.97687e+01 3.11448e-02
9.800e+02 7.15367e+01 7.25647e+01 1.56800e+01 7.08503e+01 3.13050e-02
9.900e+02 7.26054e+01 7.36608e+01 1.58400e+01 7.19375e+01 3.14643e-02
1.000e+03 7.36794e+01 7.47624e+01 1.60000e+01 7.30302e+01 3.16228e-02


==> figs/ch05_sensors/error_2nd_integral_mean.txt <==
0.000e+00 1.50000e-04 1.50000e-04 1.50000e-04 1.50000e-04 1.50000e-04 1.50000e-04 1.50000e-04 1.50000e-04 1.50000e-04 1.50000e-04 1.50000e-04 1.50000e-04
1.000e+01 3.14536e-03 3.15000e-03 3.12826e-03 3.04988e-03 3.05230e-03 3.13820e-03 3.13278e-03 3.17482e-03 3.23876e-03 3.23788e-03 3.32809e-03 3.14333e-03
2.000e+01 6.14891e-03 6.15000e-03 6.00180e-03 5.93814e-03 5.79255e-03 6.01173e-03 6.12363e-03 6.28827e-03 6.50148e-03 6.54290e-03 6.93647e-03 6.20483e-03
3.000e+01 9.15046e-03 9.15000e-03 8.78483e-03 8.85876e-03 8.21675e-03 8.57301e-03 9.14954e-03 9.46845e-03 1.00523e-02 9.90032e-03 1.08678e-02 9.36048e-03
4.000e+01 1.21258e-02 1.21500e-02 1.15026e-02 1.19082e-02 1.00792e-02 1.07834e-02 1.23187e-02 1.26410e-02 1.38522e-02 1.32808e-02 1.49474e-02 1.25662e-02
5.000e+01 1.50760e-02 1.51500e-02 1.40513e-02 1.50617e-02 1.13123e-02 1.28034e-02 1.56954e-02 1.58665e-02 1.79459e-02 1.66718e-02 1.91497e-02 1.57200e-02
6.000e+01 1.79955e-02 1.81500e-02 1.64438e-02 1.83001e-02 1.19138e-02 1.47362e-02 1.92267e-02 1.91491e-02 2.23488e-02 1.98590e-02 2.34622e-02 1.89246e-02
7.000e+01 2.08905e-02 2.11500e-02 1.87941e-02 2.14763e-02 1.17651e-02 1.65632e-02 2.29674e-02 2.24404e-02 2.70572e-02 2.26593e-02 2.79971e-02 2.22961e-02
8.000e+01 2.37776e-02 2.41500e-02 2.10289e-02 2.44162e-02 1.07350e-02 1.82347e-02 2.68828e-02 2.56753e-02 3.21380e-02 2.50423e-02 3.27065e-02 2.59981e-02
9.000e+01 2.66397e-02 2.71500e-02 2.31581e-02 2.70696e-02 8.73139e-03 1.97013e-02 3.09714e-02 2.88293e-02 3.75256e-02 2.70064e-02 3.74830e-02 3.01074e-02
1.000e+02 2.94507e-02 3.01500e-02 2.51423e-02 2.94753e-02 5.77660e-03 2.11257e-02 3.51448e-02 3.19098e-02 4.30854e-02 2.86133e-02 4.22616e-02 3.44922e-02
1.100e+02 3.22207e-02 3.31500e-02 2.69842e-02 3.16245e-02 2.00039e-03 2.26962e-02 3.91748e-02 3.50165e-02 4.87267e-02 2.98442e-02 4.70144e-02 3.89787e-02
1.200e+02 3.49719e-02 3.61500e-02 2.86419e-02 3.36579e-02 -2.50198e-03 2.44943e-02 4.29459e-02 3.81423e-02 5.44788e-02 3.06408e-02 5.17579e-02 4.35340e-02
1.300e+02 3.77175e-02 3.91500e-02 3.00647e-02 3.56328e-02 -7.69010e-03 2.64417e-02 4.64348e-02 4.13425e-02 6.04347e-02 3.09451e-02 5.65953e-02 4.80832e-02
1.400e+02 4.04673e-02 4.21500e-02 3.12135e-02 3.75941e-02 -1.36159e-02 2.86206e-02 4.95990e-02 4.46428e-02 6.68064e-02 3.06933e-02 6.15394e-02 5.27302e-02
1.500e+02 4.32330e-02 4.51500e-02 3.20822e-02 3.94160e-02 -2.03343e-02 3.11110e-02 5.23134e-02 4.80082e-02 7.36445e-02 2.98792e-02 6.66287e-02 5.74811e-02
1.600e+02 4.60172e-02 4.81500e-02 3.26862e-02 4.11160e-02 -2.77398e-02 3.38444e-02 5.44755e-02 5.15032e-02 8.10937e-02 2.83134e-02 7.18768e-02 6.24121e-02
1.700e+02 4.88096e-02 5.11500e-02 3.30068e-02 4.26233e-02 -3.57909e-02 3.66196e-02 5.59548e-02 5.49950e-02 8.92272e-02 2.59255e-02 7.73089e-02 6.75730e-02
1.800e+02 5.15977e-02 5.41500e-02 3.30608e-02 4.38996e-02 -4.43734e-02 3.93534e-02 5.67216e-02 5.83686e-02 9.79661e-02 2.26903e-02 8.28689e-02 7.30764e-02
1.900e+02 5.43829e-02 5.71500e-02 3.27846e-02 4.49428e-02 -5.36046e-02 4.21096e-02 5.68907e-02 6.16597e-02 1.07344e-01 1.86670e-02 8.86433e-02 7.90081e-02
2.000e+02 5.71753e-02 6.01500e-02 3.21244e-02 4.58835e-02 -6.34894e-02 4.49292e-02 5.65090e-02 6.48474e-02 1.17446e-01 1.38478e-02 9.47310e-02 8.54135e-02
2.100e+02 5.99720e-02 6.31500e-02 3.09959e-02 4.68529e-02 -7.39757e-02 4.77547e-02 5.57403e-02 6.78783e-02 1.28311e-01 8.27245e-03 1.01212e-01 9.23657e-02
2.200e+02 6.27743e-02 6.61500e-02 2.93112e-02 4.78805e-02 -8.52486e-02 5.05071e-02 5.46395e-02 7.08396e-02 1.39865e-01 1.90090e-03 1.08072e-01 9.99384e-02
2.300e+02 6.55570e-02 6.91500e-02 2.69416e-02 4.87950e-02 -9.74368e-02 5.31762e-02 5.31425e-02 7.37340e-02 1.52063e-01 -5.22361e-03 1.15289e-01 1.08118e-01
2.400e+02 6.82980e-02 7.21500e-02 2.38490e-02 4.95174e-02 -1.10528e-01 5.58115e-02 5.12157e-02 7.63830e-02 1.64968e-01 -1.30370e-02 1.22779e-01 1.17014e-01
2.500e+02 7.09684e-02 7.51500e-02 1.99877e-02 4.99258e-02 -1.24617e-01 5.83889e-02 4.89040e-02 7.88049e-02 1.78727e-01 -2.15565e-02 1.30582e-01 1.26793e-01
2.600e+02 7.35652e-02 7.81500e-02 1.53918e-02 5.00334e-02 -1.39714e-01 6.09501e-02 4.62231e-02 8.10515e-02 1.93485e-01 -3.07760e-02 1.38834e-01 1.37367e-01
2.700e+02 7.61037e-02 8.11500e-02 1.00881e-02 4.97764e-02 -1.55692e-01 6.37828e-02 4.31421e-02 8.31347e-02 2.09302e-01 -4.07149e-02 1.47577e-01 1.48691e-01
2.800e+02 7.86046e-02 8.41500e-02 4.03734e-03 4.91454e-02 -1.72424e-01 6.69937e-02 3.97399e-02 8.50391e-02 2.26147e-01 -5.13667e-02 1.56808e-01 1.60813e-01
2.900e+02 8.10608e-02 8.71500e-02 -2.94717e-03 4.81611e-02 -1.90013e-01 7.06450e-02 3.61456e-02 8.66822e-02 2.44052e-01 -6.28995e-02 1.66562e-01 1.73696e-01
3.000e+02 8.34787e-02 9.01500e-02 -1.09045e-02 4.66514e-02 -2.08472e-01 7.49170e-02 3.23554e-02 8.80399e-02 2.63114e-01 -7.52924e-02 1.76915e-01 1.87199e-01
3.100e+02 8.58667e-02 9.31500e-02 -1.97892e-02 4.45531e-02 -2.27712e-01 7.98291e-02 2.83964e-02 8.89954e-02 2.83319e-01 -8.84360e-02 1.87892e-01 2.01139e-01
3.200e+02 8.82172e-02 9.61500e-02 -2.96019e-02 4.17750e-02 -2.47551e-01 8.52900e-02 2.44301e-02 8.96434e-02 3.04637e-01 -1.02150e-01 1.99392e-01 2.15439e-01
3.300e+02 9.05340e-02 9.91500e-02 -4.02519e-02 3.81974e-02 -2.67918e-01 9.12803e-02 2.05093e-02 9.00622e-02 3.27069e-01 -1.16375e-01 2.11534e-01 2.30017e-01
3.400e+02 9.28083e-02 1.02150e-01 -5.17035e-02 3.37178e-02 -2.88821e-01 9.78158e-02 1.66425e-02 9.02330e-02 3.50911e-01 -1.31077e-01 2.24393e-01 2.44839e-01
3.500e+02 9.50460e-02 1.05150e-01 -6.37970e-02 2.82213e-02 -3.10273e-01 1.04985e-01 1.28346e-02 9.01668e-02 3.76386e-01 -1.46161e-01 2.38048e-01 2.59947e-01
3.600e+02 9.72418e-02 1.08150e-01 -7.63816e-02 2.16889e-02 -3.32330e-01 1.12822e-01 9.05191e-03 8.99221e-02 4.03490e-01 -1.61390e-01 2.52390e-01 2.75306e-01
3.700e+02 9.93918e-02 1.11150e-01 -8.94726e-02 1.42640e-02 -3.55021e-01 1.21301e-01 5.36105e-03 8.94733e-02 4.32150e-01 -1.76581e-01 2.67249e-01 2.90897e-01
3.800e+02 1.01504e-01 1.14150e-01 -1.03128e-01 6.00209e-03 -3.78365e-01 1.30423e-01 1.71493e-03 8.89336e-02 4.62397e-01 -1.91778e-01 2.82626e-01 3.06781e-01
3.900e+02 1.03560e-01 1.17150e-01 -1.17441e-01 -3.07568e-03 -4.02492e-01 1.40332e-01 -1.78789e-03 8.82657e-02 4.94092e-01 -2.07043e-01 2.98445e-01 3.22943e-01
4.000e+02 1.05551e-01 1.20150e-01 -1.32450e-01 -1.27720e-02 -4.27422e-01 1.51036e-01 -5.00395e-03 8.74732e-02 5.27212e-01 -2.22391e-01 3.14718e-01 3.39419e-01
4.100e+02 1.07481e-01 1.23150e-01 -1.48205e-01 -2.29771e-02 -4.53203e-01 1.62426e-01 -8.17796e-03 8.66530e-02 5.61670e-01 -2.37721e-01 3.31427e-01 3.56231e-01
4.200e+02 1.09367e-01 1.26150e-01 -1.64769e-01 -3.37498e-02 -4.79744e-01 1.74483e-01 -1.15056e-02 8.57510e-02 5.97409e-01 -2.53076e-01 3.48407e-01 3.73417e-01
4.300e+02 1.11214e-01 1.29150e-01 -1.82151e-01 -4.51682e-02 -5.07079e-01 1.87169e-01 -1.50523e-02 8.46980e-02 6.34412e-01 -2.68605e-01 3.65706e-01 3.91116e-01
4.400e+02 1.13024e-01 1.32150e-01 -2.00314e-01 -5.72394e-02 -5.35310e-01 2.00432e-01 -1.87516e-02 8.36093e-02 6.72667e-01 -2.84214e-01 3.83335e-01 4.09427e-01
4.500e+02 1.14824e-01 1.35150e-01 -2.19102e-01 -6.99330e-02 -5.64517e-01 2.14158e-01 -2.25046e-02 8.25914e-02 7.12281e-01 -2.99856e-01 4.01368e-01 4.28481e-01
4.600e+02 1.16611e-01 1.38150e-01 -2.38449e-01 -8.31865e-02 -5.94705e-01 2.28325e-01 -2.63332e-02 8.17293e-02 7.53390e-01 -3.15611e-01 4.19858e-01 4.48288e-01
4.700e+02 1.18386e-01 1.41150e-01 -2.58381e-01 -9.69811e-02 -6.25998e-01 2.42963e-01 -3.01941e-02 8.10380e-02 7.96282e-01 -3.31568e-01 4.38885e-01 4.68929e-01
4.800e+02 1.20140e-01 1.44150e-01 -2.78867e-01 -1.11430e-01 -6.58489e-01 2.57947e-01 -3.41150e-02 8.05441e-02 8.41081e-01 -3.47665e-01 4.58514e-01 4.90448e-01
4.900e+02 1.21870e-01 1.47150e-01 -2.99826e-01 -1.26580e-01 -6.92215e-01 2.73270e-01 -3.81782e-02 8.02753e-02 8.87716e-01 -3.63795e-01 4.78807e-01 5.12937e-01
5.000e+02 1.23583e-01 1.50150e-01 -3.21190e-01 -1.42373e-01 -7.27358e-01 2.88935e-01 -4.23935e-02 8.01189e-02 9.36233e-01 -3.79859e-01 4.99804e-01 5.36461e-01
5.100e+02 1.25279e-01 1.53150e-01 -3.43015e-01 -1.58749e-01 -7.64001e-01 3.04899e-01 -4.67273e-02 8.01413e-02 9.86690e-01 -3.95844e-01 5.21365e-01 5.61027e-01
5.200e+02 1.26938e-01 1.56150e-01 -3.65159e-01 -1.75685e-01 -8.02152e-01 3.21144e-01 -5.11877e-02 8.03205e-02 1.03908e+00 -4.11756e-01 5.43423e-01 5.86512e-01
5.300e+02 1.28556e-01 1.59150e-01 -3.87496e-01 -1.93291e-01 -8.41911e-01 3.37574e-01 -5.56825e-02 8.06670e-02 1.09349e+00 -4.27653e-01 5.65911e-01 6.12840e-01
5.400e+02 1.30136e-01 1.62150e-01 -4.10002e-01 -2.11731e-01 -8.83331e-01 3.54078e-01 -6.00627e-02 8.12322e-02 1.14988e+00 -4.43541e-01 5.88818e-01 6.40043e-01
5.500e+02 1.31655e-01 1.65150e-01 -4.32789e-01 -2.31215e-01 -9.26432e-01 3.70634e-01 -6.43786e-02 8.21151e-02 1.20824e+00 -4.59618e-01 6.12183e-01 6.68069e-01
5.600e+02 1.33123e-01 1.68150e-01 -4.55992e-01 -2.51811e-01 -9.71327e-01 3.87132e-01 -6.86834e-02 8.34843e-02 1.26859e+00 -4.75949e-01 6.36010e-01 6.96962e-01
5.700e+02 1.34542e-01 1.71150e-01 -4.79573e-01 -2.73714e-01 -1.01794e+00 4.03457e-01 -7.29089e-02 8.54167e-02 1.33103e+00 -4.92420e-01 6.60251e-01 7.26888e-01
5.800e+02 1.35907e-01 1.74150e-01 -5.03454e-01 -2.97012e-01 -1.06628e+00 4.19526e-01 -7.69070e-02 8.78349e-02 1.39565e+00 -5.09020e-01 6.85058e-01 7.57863e-01
5.900e+02 1.37226e-01 1.77150e-01 -5.27688e-01 -3.21653e-01 -1.11635e+00 4.35254e-01 -8.06400e-02 9.05349e-02 1.46259e+00 -5.25828e-01 7.10591e-01 7.89802e-01
6.000e+02 1.38502e-01 1.80150e-01 -5.52260e-01 -3.47637e-01 -1.16796e+00 4.50560e-01 -8.40359e-02 9.34973e-02 1.53191e+00 -5.42830e-01 7.36892e-01 8.22707e-01
6.100e+02 1.39736e-01 1.83150e-01 -5.77147e-01 -3.74743e-01 -1.22100e+00 4.65347e-01 -8.71132e-02 9.67891e-02 1.60366e+00 -5.60011e-01 7.63901e-01 8.56705e-01
6.200e+02 1.40921e-01 1.86150e-01 -6.02291e-01 -4.02795e-01 -1.27546e+00 4.79476e-01 -8.97759e-02 1.00302e-01 1.67778e+00 -5.77324e-01 7.91667e-01 8.91853e-01
6.300e+02 1.42076e-01 1.89150e-01 -6.27679e-01 -4.31530e-01 -1.33122e+00 4.92950e-01 -9.19156e-02 1.04181e-01 1.75431e+00 -5.94835e-01 8.20179e-01 9.28015e-01
6.400e+02 1.43199e-01 1.92150e-01 -6.53300e-01 -4.60869e-01 -1.38825e+00 5.05957e-01 -9.34665e-02 1.08498e-01 1.83334e+00 -6.12689e-01 8.49570e-01 9.65080e-01
6.500e+02 1.44268e-01 1.95150e-01 -6.79226e-01 -4.90904e-01 -1.44668e+00 5.18491e-01 -9.43101e-02 1.13398e-01 1.91483e+00 -6.30758e-01 8.79957e-01 1.00307e+00
6.600e+02 1.45260e-01 1.98150e-01 -7.05539e-01 -5.21743e-01 -1.50671e+00 5.30483e-01 -9.43077e-02 1.18955e-01 1.99872e+00 -6.48969e-01 9.11304e-01 1.04207e+00
6.700e+02 1.46187e-01 2.01150e-01 -7.32205e-01 -5.53470e-01 -1.56832e+00 5.41923e-01 -9.34443e-02 1.25314e-01 2.08516e+00 -6.67188e-01 9.43692e-01 1.08199e+00
6.800e+02 1.47062e-01 2.04150e-01 -7.59169e-01 -5.86081e-01 -1.63141e+00 5.52778e-01 -9.17416e-02 1.32622e-01 2.17408e+00 -6.85373e-01 9.77402e-01 1.12278e+00
6.900e+02 1.47896e-01 2.07150e-01 -7.86418e-01 -6.19752e-01 -1.69587e+00 5.63034e-01 -8.91261e-02 1.41041e-01 2.26543e+00 -7.03365e-01 1.01256e+00 1.16445e+00
7.000e+02 1.48691e-01 2.10150e-01 -8.13912e-01 -6.54505e-01 -1.76175e+00 5.72835e-01 -8.55467e-02 1.50613e-01 2.35922e+00 -7.21082e-01 1.04906e+00 1.20702e+00
7.100e+02 1.49442e-01 2.13150e-01 -8.41660e-01 -6.90265e-01 -1.82917e+00 5.82197e-01 -8.10219e-02 1.61480e-01 2.45532e+00 -7.38590e-01 1.08686e+00 1.25065e+00
7.200e+02 1.50151e-01 2.16150e-01 -8.69641e-01 -7.26994e-01 -1.89833e+00 5.91198e-01 -7.55967e-02 1.73780e-01 2.55366e+00 -7.55811e-01 1.12597e+00 1.29534e+00
7.300e+02 1.50821e-01 2.19150e-01 -8.97782e-01 -7.64707e-01 -1.96937e+00 5.99833e-01 -6.92266e-02 1.87635e-01 2.65421e+00 -7.72850e-01 1.16651e+00 1.34111e+00
7.400e+02 1.51451e-01 2.22150e-01 -9.26001e-01 -8.03360e-01 -2.04235e+00 6.08048e-01 -6.17496e-02 2.03099e-01 2.75692e+00 -7.89678e-01 1.20852e+00 1.38800e+00
7.500e+02 1.52072e-01 2.25150e-01 -9.54199e-01 -8.43028e-01 -2.11707e+00 6.15883e-01 -5.31947e-02 2.20231e-01 2.86174e+00 -8.06290e-01 1.25198e+00 1.43602e+00
7.600e+02 1.52695e-01 2.28150e-01 -9.82540e-01 -8.83831e-01 -2.19342e+00 6.23412e-01 -4.36701e-02 2.38976e-01 2.96868e+00 -8.22634e-01 1.29703e+00 1.48504e+00
7.700e+02 1.53323e-01 2.31150e-01 -1.01104e+00 -9.25769e-01 -2.27136e+00 6.30553e-01 -3.32541e-02 2.59268e-01 3.07767e+00 -8.38634e-01 1.34382e+00 1.53498e+00
7.800e+02 1.53951e-01 2.34150e-01 -1.03962e+00 -9.68763e-01 -2.35094e+00 6.37103e-01 -2.20057e-02 2.81105e-01 3.18852e+00 -8.54321e-01 1.39251e+00 1.58580e+00
7.900e+02 1.54571e-01 2.37150e-01 -1.06833e+00 -1.01279e+00 -2.43232e+00 6.43108e-01 -9.94168e-03 3.04502e-01 3.30106e+00 -8.69732e-01 1.44307e+00 1.63748e+00
8.000e+02 1.55175e-01 2.40150e-01 -1.09714e+00 -1.05797e+00 -2.51554e+00 6.48554e-01 3.08580e-03 3.29709e-01 3.41532e+00 -8.84872e-01 1.49527e+00 1.68996e+00
8.100e+02 1.55780e-01 2.43150e-01 -1.12604e+00 -1.10434e+00 -2.60041e+00 6.53548e-01 1.71239e-02 3.56971e-01 3.53141e+00 -8.99787e-01 1.54913e+00 1.74325e+00
8.200e+02 1.56398e-01 2.46150e-01 -1.15495e+00 -1.15186e+00 -2.68703e+00 6.58163e-01 3.21940e-02 3.86479e-01 3.64948e+00 -9.14421e-01 1.60460e+00 1.79724e+00
8.300e+02 1.57041e-01 2.49150e-01 -1.18378e+00 -1.20047e+00 -2.77552e+00 6.62545e-01 4.83026e-02 4.18391e-01 3.76953e+00 -9.28776e-01 1.66153e+00 1.85182e+00
8.400e+02 1.57713e-01 2.52150e-01 -1.21250e+00 -1.25014e+00 -2.86590e+00 6.66651e-01 6.55414e-02 4.52730e-01 3.89167e+00 -9.42867e-01 1.71985e+00 1.90692e+00
8.500e+02 1.58393e-01 2.55150e-01 -1.24113e+00 -1.30090e+00 -2.95814e+00 6.70497e-01 8.37983e-02 4.89350e-01 4.01594e+00 -9.56615e-01 1.77965e+00 1.96262e+00
8.600e+02 1.59067e-01 2.58150e-01 -1.26971e+00 -1.35290e+00 -3.05226e+00 6.74019e-01 1.02981e-01 5.28268e-01 4.14226e+00 -9.70016e-01 1.84098e+00 2.01887e+00
8.700e+02 1.59717e-01 2.61150e-01 -1.29810e+00 -1.40619e+00 -3.14831e+00 6.77181e-01 1.23102e-01 5.69406e-01 4.27081e+00 -9.83090e-01 1.90385e+00 2.07575e+00
8.800e+02 1.60352e-01 2.64150e-01 -1.32626e+00 -1.46078e+00 -3.24628e+00 6.80042e-01 1.44340e-01 6.12766e-01 4.40158e+00 -9.95754e-01 1.96823e+00 2.13329e+00
8.900e+02 1.60973e-01 2.67150e-01 -1.35412e+00 -1.51665e+00 -3.34611e+00 6.82551e-01 1.66742e-01 6.58327e-01 4.53448e+00 -1.00805e+00 2.03409e+00 2.19143e+00
9.000e+02 1.61590e-01 2.70150e-01 -1.38151e+00 -1.57381e+00 -3.44791e+00 6.84684e-01 1.90401e-01 7.05886e-01 4.66948e+00 -1.01976e+00 2.10136e+00 2.25017e+00
9.100e+02 1.62211e-01 2.73150e-01 -1.40838e+00 -1.63228e+00 -3.55173e+00 6.86416e-01 2.15358e-01 7.55351e-01 4.80657e+00 -1.03085e+00 2.17003e+00 2.30939e+00
9.200e+02 1.62841e-01 2.76150e-01 -1.43475e+00 -1.69204e+00 -3.65757e+00 6.87622e-01 2.41538e-01 8.06674e-01 4.94578e+00 -1.04130e+00 2.24018e+00 2.36888e+00
9.300e+02 1.63469e-01 2.79150e-01 -1.46068e+00 -1.75315e+00 -3.76523e+00 6.88272e-01 2.68960e-01 8.59844e-01 5.08702e+00 -1.05110e+00 2.31189e+00 2.42862e+00
9.400e+02 1.64113e-01 2.82150e-01 -1.48603e+00 -1.81561e+00 -3.87459e+00 6.88461e-01 2.97800e-01 9.14994e-01 5.23027e+00 -1.06020e+00 2.38510e+00 2.48865e+00
9.500e+02 1.64801e-01 2.85150e-01 -1.51077e+00 -1.87932e+00 -3.98548e+00 6.88299e-01 3.28156e-01 9.72338e-01 5.37548e+00 -1.06868e+00 2.45975e+00 2.54900e+00
9.600e+02 1.65533e-01 2.88150e-01 -1.53495e+00 -1.94422e+00 -4.09795e+00 6.87775e-01 3.60052e-01 1.03190e+00 5.52280e+00 -1.07657e+00 2.53591e+00 2.60967e+00
9.700e+02 1.66290e-01 2.91150e-01 -1.55851e+00 -2.01030e+00 -4.21209e+00 6.86865e-01 3.93433e-01 1.09360e+00 5.67210e+00 -1.08394e+00 2.61373e+00 2.67051e+00
9.800e+02 1.67091e-01 2.94150e-01 -1.58148e+00 -2.07748e+00 -4.32782e+00 6.85526e-01 4.28203e-01 1.15735e+00 5.82330e+00 -1.09076e+00 2.69331e+00 2.73158e+00
9.900e+02 1.67942e-01 2.97150e-01 -1.60393e+00 -2.14581e+00 -4.44500e+00 6.83841e-01 4.64218e-01 1.22320e+00 5.97645e+00 -1.09705e+00 2.77477e+00 2.79293e+00
1.000e+03 1.68824e-01 3.00150e-01 -1.62581e+00 -2.21518e+00 -4.56356e+00 6.81917e-01 5.01399e-01 1.29105e+00 6.13171e+00 -1.10279e+00 2.85819e+00 2.85450e+00


==> figs/ch05_sensors/error_2nd_integral_std.txt <==
0.000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
1.000e+01 9.30746e-05 8.48725e-05 8.00000e-05 2.82843e-05 1.82711e-06
2.000e+01 3.84447e-04 3.57808e-04 3.20000e-04 1.60000e-04 5.16591e-06
3.000e+01 8.91088e-04 8.44328e-04 7.20000e-04 4.40908e-04 9.48920e-06
4.000e+01 1.63581e-03 1.56774e-03 1.28000e-03 9.05097e-04 1.46087e-05
5.000e+01 2.64054e-03 2.54959e-03 2.00000e-03 1.58114e-03 2.04155e-05
6.000e+01 3.93144e-03 3.80998e-03 2.88000e-03 2.49415e-03 2.68362e-05
7.000e+01 5.52826e-03 5.36779e-03 3.92000e-03 3.66682e-03 3.38168e-05
8.000e+01 7.43816e-03 7.24089e-03 5.12000e-03 5.12000e-03 4.13157e-05
9.000e+01 9.67363e-03 9.44627e-03 6.48000e-03 6.87308e-03 4.92991e-05
1.000e+02 1.22537e-02 1.20001e-02 8.00000e-03 8.94427e-03 5.77394e-05
1.100e+02 1.51772e-02 1.49180e-02 9.68000e-03 1.13508e-02 6.66128e-05
1.200e+02 1.84507e-02 1.82149e-02 1.15200e-02 1.41091e-02 7.58994e-05
1.300e+02 2.21052e-02 2.19051e-02 1.35200e-02 1.72347e-02 8.55814e-05
1.400e+02 2.61728e-02 2.60025e-02 1.56800e-02 2.07427e-02 9.56433e-05
1.500e+02 3.06713e-02 3.05207e-02 1.80000e-02 2.46475e-02 1.06071e-04
1.600e+02 3.56034e-02 3.54726e-02 2.04800e-02 2.89631e-02 1.16853e-04
1.700e+02 4.09644e-02 4.08710e-02 2.31200e-02 3.37029e-02 1.27977e-04
1.800e+02 4.67606e-02 4.67282e-02 2.59200e-02 3.88800e-02 1.39433e-04
1.900e+02 5.30312e-02 5.30562e-02 2.88800e-02 4.45071e-02 1.51212e-04
2.000e+02 5.98080e-02 5.98667e-02 3.20000e-02 5.05964e-02 1.63305e-04
2.100e+02 6.71068e-02 6.71713e-02 3.52800e-02 5.71601e-02 1.75705e-04
2.200e+02 7.49319e-02 7.49812e-02 3.87200e-02 6.42099e-02 1.88403e-04
2.300e+02 8.32865e-02 8.33072e-02 4.23200e-02 7.17571e-02 2.01393e-04
2.400e+02 9.22045e-02 9.21603e-02 4.60800e-02 7.98129e-02 2.14669e-04
2.500e+02 1.01719e-01 1.01551e-01 5.00000e-02 8.83883e-02 2.28225e-04
2.600e+02 1.11833e-01 1.11489e-01 5.40800e-02 9.74941e-02 2.42054e-04
2.700e+02 1.22543e-01 1.21985e-01 5.83200e-02 1.07141e-01 2.56152e-04
2.800e+02 1.33870e-01 1.33049e-01 6.27200e-02 1.17338e-01 2.70513e-04
2.900e+02 1.45835e-01 1.44691e-01 6.72800e-02 1.28097e-01 2.85133e-04
3.000e+02 1.58455e-01 1.56921e-01 7.20000e-02 1.39427e-01 3.00007e-04
3.100e+02 1.71743e-01 1.69747e-01 7.68800e-02 1.51338e-01 3.15132e-04
3.200e+02 1.85707e-01 1.83179e-01 8.19200e-02 1.63840e-01 3.30502e-04
3.300e+02 2.00381e-01 1.97227e-01 8.71200e-02 1.76942e-01 3.46115e-04
3.400e+02 2.15782e-01 2.11899e-01 9.24800e-02 1.90652e-01 3.61966e-04
3.500e+02 2.31913e-01 2.27204e-01 9.80000e-02 2.04982e-01 3.78051e-04
3.600e+02 2.48763e-01 2.43151e-01 1.03680e-01 2.19938e-01 3.94368e-04
3.700e+02 2.66314e-01 2.59750e-01 1.09520e-01 2.35532e-01 4.10914e-04
3.800e+02 2.84580e-01 2.77008e-01 1.15520e-01 2.51770e-01 4.27684e-04
3.900e+02 3.03576e-01 2.94933e-01 1.21680e-01 2.68662e-01 4.44677e-04
4.000e+02 3.23294e-01 3.13535e-01 1.28000e-01 2.86217e-01 4.61889e-04
4.100e+02 3.43715e-01 3.32821e-01 1.34480e-01 3.04442e-01 4.79317e-04
4.200e+02 3.64840e-01 3.52800e-01 1.41120e-01 3.23347e-01 4.96960e-04
4.300e+02 3.86687e-01 3.73480e-01 1.47920e-01 3.42938e-01 5.14813e-04
4.400e+02 4.09267e-01 3.94868e-01 1.54880e-01 3.63226e-01 5.32876e-04
4.500e+02 4.32588e-01 4.16973e-01 1.62000e-01 3.84217e-01 5.51144e-04
4.600e+02 4.56650e-01 4.39803e-01 1.69280e-01 4.05919e-01 5.69617e-04
4.700e+02 4.81456e-01 4.63364e-01 1.76720e-01 4.28341e-01 5.88292e-04
4.800e+02 5.07006e-01 4.87665e-01 1.84320e-01 4.51490e-01 6.07167e-04
4.900e+02 5.33292e-01 5.12714e-01 1.92080e-01 4.75374e-01 6.26239e-04
5.000e+02 5.60329e-01 5.38517e-01 2.00000e-01 5.00000e-01 6.45507e-04
5.100e+02 5.88147e-01 5.65082e-01 2.08080e-01 5.25376e-01 6.64968e-04
5.200e+02 6.16752e-01 5.92417e-01 2.16320e-01 5.51510e-01 6.84622e-04
5.300e+02 6.46149e-01 6.20529e-01 2.24720e-01 5.78409e-01 7.04465e-04
5.400e+02 6.76319e-01 6.49424e-01 2.33280e-01 6.06079e-01 7.24496e-04
5.500e+02 7.07268e-01 6.79111e-01 2.42000e-01 6.34529e-01 7.44714e-04
5.600e+02 7.39003e-01 7.09596e-01 2.50880e-01 6.63766e-01 7.65116e-04
5.700e+02 7.71525e-01 7.40886e-01 2.59920e-01 6.93797e-01 7.85701e-04
5.800e+02 8.04851e-01 7.72989e-01 2.69120e-01 7.24628e-01 8.06468e-04
5.900e+02 8.38989e-01 8.05910e-01 2.78480e-01 7.56267e-01 8.27414e-04
6.000e+02 8.73909e-01 8.39658e-01 2.88000e-01 7.88720e-01 8.48539e-04
6.100e+02 9.09611e-01 8.74237e-01 2.97680e-01 8.21996e-01 8.69840e-04
6.200e+02 9.46101e-01 9.09657e-01 3.07520e-01 8.56099e-01 8.91317e-04
6.300e+02 9.83379e-01 9.45922e-01 3.17520e-01 8.91038e-01 9.12968e-04
6.400e+02 1.02146e+00 9.83040e-01 3.27680e-01 9.26819e-01 9.34791e-04
6.500e+02 1.06034e+00 1.02102e+00 3.38000e-01 9.63448e-01 9.56785e-04
6.600e+02 1.10002e+00 1.05986e+00 3.48480e-01 1.00093e+00 9.78949e-04
6.700e+02 1.14052e+00 1.09958e+00 3.59120e-01 1.03928e+00 1.00128e-03
6.800e+02 1.18182e+00 1.14017e+00 3.69920e-01 1.07849e+00 1.02378e-03
6.900e+02 1.22396e+00 1.18165e+00 3.80880e-01 1.11858e+00 1.04645e-03
7.000e+02 1.26695e+00 1.22402e+00 3.92000e-01 1.15955e+00 1.06928e-03
7.100e+02 1.31080e+00 1.26729e+00 4.03280e-01 1.20141e+00 1.09227e-03
7.200e+02 1.35554e+00 1.31146e+00 4.14720e-01 1.24416e+00 1.11543e-03
7.300e+02 1.40115e+00 1.35654e+00 4.26320e-01 1.28781e+00 1.13875e-03
7.400e+02 1.44764e+00 1.40254e+00 4.38080e-01 1.33237e+00 1.16223e-03
7.500e+02 1.49500e+00 1.44946e+00 4.50000e-01 1.37784e+00 1.18587e-03
7.600e+02 1.54322e+00 1.49731e+00 4.62080e-01 1.42423e+00 1.20966e-03
7.700e+02 1.59230e+00 1.54609e+00 4.74320e-01 1.47154e+00 1.23362e-03
7.800e+02 1.64222e+00 1.59582e+00 4.86720e-01 1.51978e+00 1.25772e-03
7.900e+02 1.69297e+00 1.64649e+00 4.99280e-01 1.56896e+00 1.28199e-03
8.000e+02 1.74454e+00 1.69811e+00 5.12000e-01 1.61909e+00 1.30641e-03
8.100e+02 1.79696e+00 1.75069e+00 5.24880e-01 1.67016e+00 1.33098e-03
8.200e+02 1.85023e+00 1.80424e+00 5.37920e-01 1.72218e+00 1.35570e-03
8.300e+02 1.90436e+00 1.85875e+00 5.51120e-01 1.77517e+00 1.38058e-03
8.400e+02 1.95935e+00 1.91425e+00 5.64480e-01 1.82912e+00 1.40560e-03
8.500e+02 2.01523e+00 1.97072e+00 5.78000e-01 1.88405e+00 1.43078e-03
8.600e+02 2.07201e+00 2.02818e+00 5.91680e-01 1.93995e+00 1.45610e-03
8.700e+02 2.12973e+00 2.08663e+00 6.05520e-01 1.99684e+00 1.48157e-03
8.800e+02 2.18837e+00 2.14608e+00 6.19520e-01 2.05472e+00 1.50719e-03
8.900e+02 2.24794e+00 2.20654e+00 6.33680e-01 2.11359e+00 1.53295e-03
9.000e+02 2.30845e+00 2.26800e+00 6.48000e-01 2.17346e+00 1.55886e-03
9.100e+02 2.36993e+00 2.33048e+00 6.62480e-01 2.23434e+00 1.58491e-03
9.200e+02 2.43238e+00 2.39398e+00 6.77120e-01 2.29623e+00 1.61111e-03
9.300e+02 2.49583e+00 2.45851e+00 6.91920e-01 2.35913e+00 1.63745e-03
9.400e+02 2.56025e+00 2.52407e+00 7.06880e-01 2.42306e+00 1.66393e-03
9.500e+02 2.62565e+00 2.59066e+00 7.22000e-01 2.48802e+00 1.69055e-03
9.600e+02 2.69205e+00 2.65830e+00 7.37280e-01 2.55401e+00 1.71731e-03
9.700e+02 2.75945e+00 2.72699e+00 7.52720e-01 2.62104e+00 1.74422e-03
9.800e+02 2.82785e+00 2.79673e+00 7.68320e-01 2.68912e+00 1.77126e-03
9.900e+02 2.89725e+00 2.86753e+00 7.84080e-01 2.75825e+00 1.79844e-03
1.000e+03 2.96770e+00 2.93939e+00 8.00000e-01 2.82843e+00 1.82576e-03


==> figs/ch05_sensors/error_mean.txt <==
0.000e+00 -1.23162e-02 0.00000e+00 3.39223e-02 -2.57181e-01 -2.00062e-02 1.60045e-01 -1.33319e-01 -3.55222e-02 6.44226e-02 4.17903e-01 2.97416e-01 -4.57819e-02
1.000e+01 3.87093e-02 0.00000e+00 9.78454e-02 1.19216e-01 -6.86572e-02 -1.93203e-01 -3.55726e-02 7.93586e-02 -3.61135e-02 3.88358e-01 6.43520e-01 2.37389e-01
2.000e+01 -1.65641e-02 0.00000e+00 -1.74379e-01 -7.79290e-02 -3.97962e-01 -2.47845e-01 -3.21068e-02 4.78986e-02 3.09440e-01 2.72325e-02 3.10214e-01 4.85033e-02
3.000e+01 -3.12352e-02 0.00000e+00 -1.45550e-02 1.74326e-01 -5.14505e-01 -3.90620e-01 -4.54514e-03 -1.37722e-01 9.25862e-02 -3.08321e-02 3.19748e-02 1.35735e-01
4.000e+01 5.19085e-03 0.00000e+00 -2.24873e-01 2.88564e-01 -5.99686e-01 -4.54612e-01 2.68273e-01 -6.97700e-02 3.31447e-01 3.32587e-02 2.32054e-01 -1.13010e-01
5.000e+01 -9.15746e-03 0.00000e+00 -5.59308e-02 1.97392e-01 -5.31476e-01 1.06115e-03 -5.02420e-02 1.38981e-01 2.08487e-01 -4.12563e-01 3.02912e-01 1.67504e-01
6.000e+01 -1.76838e-02 0.00000e+00 -4.69614e-02 -8.23698e-02 -7.44220e-01 -1.02858e-01 2.60276e-01 -5.51381e-02 3.66453e-01 -3.49552e-01 2.00992e-01 3.02625e-01
7.000e+01 -3.61110e-02 0.00000e+00 -2.51439e-01 -3.74442e-01 -9.01550e-01 -1.87524e-01 2.09450e-01 2.99527e-02 5.29577e-01 -5.45336e-01 3.45001e-01 6.22499e-02
8.000e+01 -2.98236e-02 0.00000e+00 7.56954e-02 -2.02864e-01 -9.49712e-01 -2.71651e-01 3.34311e-01 -7.01370e-02 2.35020e-01 -4.61231e-01 -1.39899e-01 2.50773e-01
9.000e+01 -4.18124e-02 0.00000e+00 -4.71360e-02 -1.96331e-01 -9.99387e-01 -1.13753e-01 1.27013e-01 -1.39978e-01 -1.85189e-02 -3.55807e-01 7.54712e-02 2.44944e-01
1.000e+02 -4.74403e-02 0.00000e+00 -2.01749e-01 -3.85985e-01 -7.26266e-01 2.38402e-01 -2.56384e-01 5.27292e-02 -2.84229e-02 -5.13028e-01 -5.69682e-02 -8.44792e-03
1.100e+02 -3.36917e-02 0.00000e+00 -2.19514e-01 -1.04240e-01 -7.43001e-01 7.00820e-02 -6.20547e-01 6.54531e-02 1.94476e-01 -5.08496e-01 -1.46428e-01 -6.95746e-02
1.200e+02 -2.13850e-02 0.00000e+00 -3.35217e-01 -1.88114e-01 -7.43841e-01 2.44871e-02 -3.27119e-01 2.16425e-01 1.87928e-01 -3.28640e-01 -9.37056e-02 -2.01094e-01
1.300e+02 1.64010e-02 0.00000e+00 -3.47996e-01 -1.56910e-01 -5.75636e-01 2.46000e-01 -2.93659e-01 1.34688e-01 5.02095e-01 -5.43869e-01 1.70871e-01 1.66544e-02
1.400e+02 5.09651e-03 0.00000e+00 -4.03685e-01 -1.86687e-01 -8.49518e-01 2.66961e-01 -3.02467e-01 -1.72116e-01 2.79715e-01 -5.12231e-01 3.78301e-01 1.05950e-01
1.500e+02 3.00163e-03 0.00000e+00 -2.86795e-01 -1.96796e-01 -6.53322e-01 3.76116e-01 -5.95297e-01 1.41352e-01 5.98560e-01 -6.81751e-01 3.07182e-02 1.54899e-01
1.600e+02 8.11099e-03 0.00000e+00 -3.52179e-01 -2.58983e-01 -6.78306e-01 -7.44205e-02 -5.77187e-01 2.95640e-01 7.26276e-01 -7.89788e-01 2.30600e-01 1.40261e-01
1.700e+02 -1.14766e-02 0.00000e+00 -2.29622e-01 -2.56980e-01 -5.90058e-01 1.55722e-02 -7.27490e-01 -1.10412e-01 4.89876e-01 -8.41144e-01 1.10033e-01 4.19772e-01
1.800e+02 -1.09184e-03 0.00000e+00 -3.98295e-01 -1.97064e-01 -7.04006e-01 -3.96894e-02 -3.21935e-01 -8.40018e-02 5.79607e-01 -6.91102e-01 2.77462e-01 4.20489e-01
1.900e+02 2.03188e-02 0.00000e+00 -4.94883e-01 -2.79181e-01 -6.31730e-01 1.82095e-01 -5.69309e-01 -1.74225e-01 6.96049e-01 -7.84187e-01 1.62994e-01 4.09435e-01
2.000e+02 4.01675e-02 0.00000e+00 -4.68791e-01 1.29037e-01 -5.76502e-01 4.00151e-02 -2.84319e-01 -2.58334e-01 7.90952e-01 -8.56586e-01 3.42196e-01 7.51514e-01
2.100e+02 -1.71747e-02 0.00000e+00 -6.68676e-01 -7.75251e-02 -7.99809e-01 -1.11824e-01 -1.87691e-01 4.14381e-02 6.99143e-01 -8.69547e-01 4.23189e-01 7.14121e-01
2.200e+02 -2.65953e-02 0.00000e+00 -9.56928e-01 -1.48477e-01 -1.04611e+00 -1.32913e-01 -2.91913e-01 -9.32571e-02 5.55144e-01 -7.98849e-01 4.13494e-01 6.39185e-01
2.300e+02 -5.00229e-03 0.00000e+00 -6.99283e-01 -1.70902e-01 -8.33445e-01 2.28497e-01 -4.40077e-01 -1.54912e-01 7.66995e-01 -6.74679e-01 2.57944e-01 8.65163e-01
2.400e+02 -8.12306e-02 0.00000e+00 -7.59079e-01 -3.01715e-01 -1.09295e+00 3.66743e-02 -4.28807e-01 -2.74332e-01 9.51124e-01 -6.09964e-01 9.60696e-02 8.78444e-01
2.500e+02 -6.83845e-02 0.00000e+00 -5.74339e-01 -4.77300e-01 -9.18802e-01 -4.52779e-02 -4.69126e-01 -2.01388e-01 1.05881e+00 -8.25500e-01 3.99729e-01 8.19596e-01
2.600e+02 -8.08430e-02 0.00000e+00 -6.20377e-01 -3.42655e-01 -1.05435e+00 3.75446e-01 -2.53357e-01 -2.21346e-01 9.69201e-01 -8.89243e-01 4.15765e-01 7.82800e-01
2.700e+02 -3.62583e-02 0.00000e+00 -7.97537e-01 -4.95049e-01 -8.17167e-01 2.92966e-01 -2.34499e-01 -1.68241e-01 1.07270e+00 -7.09118e-01 5.60918e-01 7.30301e-01
2.800e+02 -6.43956e-02 0.00000e+00 -1.05000e+00 -4.60007e-01 -1.06073e+00 3.74316e-01 -2.32275e-01 -2.28964e-01 9.98381e-01 -9.24488e-01 2.91415e-01 7.08829e-01
2.900e+02 -3.98442e-02 0.00000e+00 -1.03299e+00 -5.31660e-01 -8.72315e-01 7.07789e-01 -1.62372e-01 -4.78143e-01 1.06974e+00 -9.17134e-01 6.84940e-01 4.37084e-01
3.000e+02 -3.31668e-02 0.00000e+00 -8.25295e-01 -5.57325e-01 -8.07203e-01 7.87615e-01 -1.24279e-01 -3.87072e-01 1.16938e+00 -9.06608e-01 5.93148e-01 2.92807e-01
3.100e+02 -3.61677e-02 0.00000e+00 -1.08397e+00 -7.03053e-01 -4.95703e-01 7.31642e-01 -9.05031e-03 -3.12762e-01 1.11922e+00 -5.73991e-01 3.87590e-01 4.52583e-01
3.200e+02 -3.78407e-02 0.00000e+00 -8.09962e-01 -7.42188e-01 -4.77636e-01 5.57933e-01 1.81846e-01 -2.64443e-01 1.21240e+00 -2.94001e-01 7.11976e-01 3.74947e-01
3.300e+02 -3.20420e-02 0.00000e+00 -7.50986e-01 -6.70323e-01 -6.81668e-01 3.47561e-01 1.80215e-01 -2.03196e-01 1.44594e+00 -4.89374e-01 6.54322e-01 3.29122e-01
3.400e+02 -3.28251e-02 0.00000e+00 -6.37755e-01 -9.79282e-01 -6.27446e-01 6.69476e-01 1.94311e-01 -3.80563e-01 1.77606e+00 -6.89770e-01 9.55752e-01 2.18956e-01
3.500e+02 -4.70159e-02 0.00000e+00 -4.36336e-01 -1.07443e+00 -7.31536e-01 7.67982e-01 -1.11257e-02 -1.06470e-01 1.56284e+00 -3.52626e-02 6.73456e-01 3.64563e-01
3.600e+02 -2.79966e-02 0.00000e+00 -4.66533e-01 -7.64759e-01 -6.88716e-01 7.10747e-01 8.04814e-02 -1.43057e-01 1.62709e+00 3.41268e-02 3.80573e-01 3.03814e-01
3.700e+02 -2.45905e-02 0.00000e+00 -3.99383e-01 -8.48847e-01 -5.09650e-01 7.55589e-01 -8.03762e-02 -1.11285e-01 1.64250e+00 1.62346e-02 5.08100e-01 2.18619e-01
3.800e+02 -2.76783e-02 0.00000e+00 -8.56772e-01 -7.04705e-01 -9.32667e-01 5.73301e-01 9.06030e-02 -1.68276e-01 1.35720e+00 2.19195e-01 4.83178e-01 3.37975e-01
3.900e+02 -4.51777e-02 0.00000e+00 -8.86773e-01 -6.31529e-01 -7.66125e-01 8.16668e-01 3.98713e-01 -7.97865e-02 1.53154e+00 1.31735e-02 4.76958e-01 4.49158e-01
4.000e+02 -4.76203e-02 0.00000e+00 -6.92145e-01 -4.36776e-01 -9.92804e-01 5.67408e-01 -1.53856e-01 1.19822e-01 1.36447e+00 1.84943e-02 5.45635e-01 3.39178e-01
4.100e+02 -4.61443e-02 0.00000e+00 -6.53640e-01 -7.12686e-01 -6.87143e-01 6.79511e-01 -1.66591e-01 -2.12980e-01 1.19076e+00 -2.43378e-01 1.94693e-01 3.67748e-01
4.200e+02 -3.16677e-02 0.00000e+00 -6.89193e-01 -6.30152e-01 -8.94921e-01 4.42670e-01 -1.27020e-01 -1.54360e-01 1.16656e+00 -2.31720e-01 4.56161e-01 3.11466e-01
4.300e+02 -1.40114e-02 0.00000e+00 -8.84132e-01 -6.23465e-01 -8.73924e-01 7.62245e-01 -2.74020e-01 -7.93631e-02 1.22761e+00 7.55016e-03 4.06106e-01 4.69587e-01
4.400e+02 -1.37593e-02 0.00000e+00 -7.02816e-01 -6.38200e-01 -1.43100e+00 3.23845e-01 1.19404e-01 -1.86062e-02 1.33691e+00 2.40012e-02 5.40617e-01 8.33034e-01
4.500e+02 2.46292e-03 0.00000e+00 -6.60288e-01 -5.10683e-01 -9.47840e-01 3.67272e-01 -1.70202e-01 2.70839e-01 1.33871e+00 -1.18760e-01 4.38211e-01 7.13821e-01
4.600e+02 -2.61568e-02 0.00000e+00 -6.06935e-01 -6.12820e-01 -1.30130e+00 7.30509e-01 -4.48812e-02 1.15621e-01 1.93355e+00 -1.95801e-01 5.37528e-01 8.42898e-01
4.700e+02 -2.22199e-02 0.00000e+00 -5.38169e-01 -6.60435e-01 -1.24597e+00 3.32719e-01 -7.30624e-02 1.22717e-02 2.00340e+00 -2.21409e-01 5.56103e-01 1.08832e+00
4.800e+02 -3.15842e-02 0.00000e+00 -4.59753e-01 -7.17036e-01 -1.36290e+00 2.02908e-01 -1.60511e-01 3.99555e-01 1.59914e+00 4.63956e-02 7.17844e-01 8.10285e-01
4.900e+02 -8.82918e-03 0.00000e+00 -3.71410e-01 -5.35497e-01 -1.31671e+00 4.31634e-01 -8.65265e-02 -1.30044e-01 1.95088e+00 2.81282e-02 7.63355e-01 9.64048e-01
5.000e+02 -2.08007e-02 0.00000e+00 -4.84181e-01 -5.91222e-01 -1.59484e+00 3.44349e-01 -4.87243e-02 1.02177e-01 2.15941e+00 1.42680e-01 4.99507e-01 9.64138e-01
5.100e+02 -2.40377e-02 0.00000e+00 -4.64290e-01 -5.50678e-01 -1.54234e+00 2.79814e-01 2.83292e-02 2.20073e-01 1.88220e+00 4.16444e-02 5.70329e-01 9.56063e-01
5.200e+02 -4.68851e-02 0.00000e+00 -3.04368e-01 -5.31290e-01 -1.68337e+00 2.71487e-01 -9.22958e-02 3.11667e-01 1.99409e+00 1.50687e-02 3.91519e-01 7.29870e-01
5.300e+02 -3.32046e-02 0.00000e+00 -1.37669e-01 -8.17294e-01 -1.69725e+00 1.55564e-01 2.93454e-01 2.31042e-02 2.07588e+00 1.27076e-01 2.52688e-01 8.48279e-01
5.400e+02 -7.19140e-02 0.00000e+00 -3.81948e-01 -1.13255e+00 -1.61121e+00 1.85112e-02 7.45598e-02 1.08251e-01 1.96049e+00 -1.25744e-01 4.80907e-01 7.77321e-01
5.500e+02 -6.01294e-02 0.00000e+00 -4.17132e-01 -1.21693e+00 -1.81005e+00 -5.62906e-02 1.74853e-01 6.17137e-01 1.82455e+00 -2.35364e-01 3.50838e-01 8.89895e-01
5.600e+02 -6.26516e-02 0.00000e+00 -2.68546e-01 -1.11291e+00 -1.66774e+00 -2.01433e-01 3.11631e-02 3.82444e-01 2.19910e+00 -1.30866e-01 2.67393e-01 1.05664e+00
5.700e+02 -5.05956e-02 0.00000e+00 -2.42582e-01 -1.33099e+00 -1.60627e+00 -1.48321e-01 2.08672e-01 5.65046e-01 2.13305e+00 -1.21399e-01 6.88238e-01 9.85911e-01
5.800e+02 -4.74714e-02 0.00000e+00 -4.20661e-01 -1.21126e+00 -1.73303e+00 -2.74229e-01 1.87560e-01 2.67514e-01 2.35066e+00 -6.90975e-02 6.46436e-01 1.04742e+00
5.900e+02 -7.22600e-02 0.00000e+00 -3.37393e-01 -1.38633e+00 -1.44222e+00 -2.88155e-01 3.38460e-01 5.66952e-02 2.30216e+00 -3.01830e-01 8.02278e-01 9.71122e-01
6.000e+02 -3.92691e-02 0.00000e+00 -3.58303e-01 -1.17272e+00 -1.35202e+00 -6.32861e-01 3.59773e-01 4.69686e-01 2.55003e+00 -3.43438e-01 4.72819e-01 1.01458e+00
6.100e+02 -5.85692e-02 0.00000e+00 -3.16581e-01 -8.75033e-01 -1.40232e+00 -6.42809e-01 4.41856e-01 1.21390e-01 2.43534e+00 -7.55544e-02 6.45521e-01 1.15659e+00
6.200e+02 -1.85177e-02 0.00000e+00 -3.33292e-01 -6.63684e-01 -1.37641e+00 -6.31697e-01 5.30055e-01 2.68612e-01 2.30489e+00 -1.49197e-01 7.16096e-01 9.92172e-01
6.300e+02 -3.27342e-02 0.00000e+00 -2.27333e-01 -6.38204e-01 -1.37575e+00 -4.96122e-01 6.45365e-01 2.23430e-01 2.53738e+00 -4.64865e-01 7.33872e-01 9.34616e-01
6.400e+02 -7.01786e-02 0.00000e+00 -3.14731e-01 -7.33333e-01 -1.61110e+00 -5.88157e-01 5.36584e-01 6.23109e-01 2.43081e+00 -1.21074e-01 9.38127e-01 9.53316e-01
6.500e+02 -8.02317e-02 0.00000e+00 -2.22316e-01 -7.90590e-01 -1.64245e+00 -7.76058e-01 1.03625e+00 6.72192e-01 2.40643e+00 -1.43023e-01 9.17694e-01 1.04842e+00
6.600e+02 -4.17947e-02 0.00000e+00 -2.22765e-01 -9.08309e-01 -1.54277e+00 -3.70371e-01 7.76712e-01 8.11127e-01 2.78700e+00 1.23922e-01 9.77001e-01 9.99614e-01
6.700e+02 -8.07669e-02 0.00000e+00 -2.43472e-01 -7.66733e-01 -1.35061e+00 -6.46737e-01 7.40431e-01 8.69108e-01 2.29406e+00 -5.42052e-02 1.22370e+00 8.88379e-01
6.800e+02 -2.87256e-02 0.00000e+00 -3.35393e-01 -1.17043e+00 -1.35264e+00 -5.04410e-01 8.74593e-01 1.36283e+00 2.45037e+00 9.43221e-02 1.74034e+00 7.82184e-01
6.900e+02 -3.42368e-02 0.00000e+00 -2.83442e-01 -9.74066e-01 -1.26583e+00 -6.95752e-01 9.70203e-01 1.35132e+00 2.66600e+00 4.37963e-01 1.44855e+00 7.30629e-01
7.000e+02 -3.21455e-02 0.00000e+00 -4.04917e-01 -9.68780e-01 -1.33857e+00 -4.27664e-01 9.21434e-01 1.26177e+00 2.32992e+00 1.12016e-01 1.50640e+00 9.83297e-01
7.100e+02 -4.93755e-02 0.00000e+00 -3.66756e-01 -1.00451e+00 -1.57473e+00 -3.79081e-01 7.44946e-01 1.41700e+00 2.21217e+00 2.32325e-01 1.26145e+00 1.09657e+00
7.200e+02 -2.40793e-02 0.00000e+00 -9.77923e-02 -1.03283e+00 -1.98587e+00 -3.72026e-01 1.01210e+00 1.49015e+00 2.39006e+00 6.28573e-02 1.54002e+00 1.14145e+00
7.300e+02 -5.02769e-02 0.00000e+00 -5.88380e-02 -1.00861e+00 -1.82525e+00 -4.54926e-01 1.16784e+00 1.48912e+00 2.31905e+00 2.71285e-01 1.63418e+00 1.03038e+00
7.400e+02 2.81785e-03 0.00000e+00 3.36650e-02 -1.08132e+00 -1.73848e+00 -2.79176e-01 1.24522e+00 1.48885e+00 2.07126e+00 2.47406e-01 1.50597e+00 9.49921e-01
7.500e+02 2.94991e-02 0.00000e+00 -1.15960e-01 -1.12445e+00 -1.48250e+00 -2.60398e-01 1.02753e+00 1.65322e+00 2.09137e+00 1.62723e-01 1.46868e+00 9.90951e-01
7.600e+02 -1.44643e-02 0.00000e+00 -2.87497e-01 -1.04211e+00 -1.70632e+00 -3.66470e-01 8.72916e-01 1.54296e+00 2.04541e+00 4.29147e-01 1.87118e+00 9.68047e-01
7.700e+02 1.67262e-02 0.00000e+00 2.09749e-01 -1.00559e+00 -1.53046e+00 -5.78525e-01 7.82620e-01 1.66929e+00 2.07183e+00 2.87481e-01 1.88124e+00 8.19208e-01
7.800e+02 7.32831e-03 0.00000e+00 -2.72039e-01 -1.11622e+00 -1.62483e+00 -3.33777e-01 8.52661e-01 1.67490e+00 1.74617e+00 3.54448e-01 1.85994e+00 8.76452e-01
7.900e+02 -9.24278e-03 0.00000e+00 -1.36861e-02 -1.03487e+00 -1.79411e+00 -6.34671e-01 1.12058e+00 1.86536e+00 1.95468e+00 4.80235e-01 1.51524e+00 8.31231e-01
8.000e+02 -2.01099e-03 0.00000e+00 -9.74134e-02 -1.16024e+00 -1.65852e+00 -4.21139e-01 7.94038e-01 2.08258e+00 1.99183e+00 1.67671e-01 1.79118e+00 9.12412e-01
8.100e+02 2.20532e-02 0.00000e+00 -1.08853e-01 -1.29068e+00 -1.75179e+00 -3.01582e-01 1.26054e+00 2.15592e+00 1.94831e+00 2.94940e-01 1.68850e+00 7.99488e-01
8.200e+02 9.53238e-03 0.00000e+00 5.74708e-02 -1.24768e+00 -1.91490e+00 -1.17919e-01 9.48961e-01 2.50562e+00 1.87067e+00 2.97094e-01 1.67685e+00 3.88865e-01
8.300e+02 2.37193e-02 0.00000e+00 1.04976e-01 -1.06302e+00 -1.72891e+00 -2.95719e-01 1.14612e+00 2.44815e+00 1.96970e+00 2.27515e-01 1.21671e+00 3.66974e-01
8.400e+02 1.60126e-02 0.00000e+00 2.00096e-01 -9.53895e-01 -1.84926e+00 -1.69182e-02 9.42894e-01 2.23465e+00 2.09037e+00 4.14705e-01 1.49117e+00 7.99110e-01
8.500e+02 9.44901e-03 0.00000e+00 2.18470e-02 -1.31203e+00 -1.94576e+00 -3.07363e-01 9.00452e-01 2.38686e+00 2.02502e+00 3.79093e-01 1.59790e+00 5.02994e-01
8.600e+02 -2.68976e-02 0.00000e+00 5.17942e-01 -1.22631e+00 -1.82166e+00 -4.35515e-01 9.23084e-01 2.15716e+00 2.37485e+00 3.28887e-01 1.43693e+00 5.50348e-01
8.700e+02 -1.13234e-02 0.00000e+00 2.00608e-01 -1.23880e+00 -1.85572e+00 -3.36769e-01 1.27547e+00 2.10173e+00 2.31187e+00 5.13415e-01 1.58658e+00 5.72624e-01
8.800e+02 -1.87996e-02 0.00000e+00 2.21000e-01 -1.21298e+00 -1.75557e+00 -4.59778e-01 1.31001e+00 2.17056e+00 2.35874e+00 3.53916e-01 1.49011e+00 6.90517e-01
8.900e+02 -9.18025e-03 0.00000e+00 2.99508e-01 -1.37966e+00 -1.96013e+00 -2.61578e-01 1.35844e+00 1.95317e+00 2.04801e+00 5.20179e-01 1.22845e+00 6.84211e-01
9.000e+02 6.71583e-03 0.00000e+00 6.14211e-01 -1.19560e+00 -2.22411e+00 -4.57069e-01 1.37172e+00 1.86375e+00 1.98330e+00 6.16550e-01 1.39607e+00 4.52407e-01
9.100e+02 1.02835e-02 0.00000e+00 4.67286e-01 -1.28134e+00 -2.02493e+00 -4.13620e-01 1.12693e+00 1.83706e+00 2.34423e+00 6.76894e-01 1.64267e+00 2.66284e-01
9.200e+02 8.23889e-03 0.00000e+00 4.30764e-01 -1.41419e+00 -1.76042e+00 -4.18847e-01 1.07769e+00 1.75677e+00 2.04977e+00 6.45974e-01 1.74113e+00 2.27247e-01
9.300e+02 9.22715e-03 0.00000e+00 4.76163e-01 -1.38102e+00 -1.79115e+00 -5.35258e-01 1.57698e+00 2.03924e+00 2.22602e+00 7.03138e-01 1.45942e+00 3.96621e-01
9.400e+02 6.30007e-02 0.00000e+00 5.68467e-01 -1.27799e+00 -1.49090e+00 -3.06453e-01 1.56166e+00 2.13972e+00 1.91042e+00 6.47562e-01 1.45224e+00 1.26404e-01
9.500e+02 5.30586e-02 0.00000e+00 5.60762e-01 -1.31395e+00 -1.45101e+00 -3.09899e-01 1.61391e+00 2.28905e+00 2.15179e+00 5.75709e-01 1.60973e+00 3.16851e-01
9.600e+02 8.07267e-04 0.00000e+00 5.75109e-01 -1.19660e+00 -1.65629e+00 -3.43181e-01 1.56955e+00 2.02620e+00 1.98447e+00 6.77289e-01 1.65533e+00 2.22648e-01
9.700e+02 5.45477e-02 0.00000e+00 5.47723e-01 -7.97999e-01 -1.70280e+00 -5.34966e-01 1.48929e+00 2.11613e+00 1.89916e+00 5.52680e-01 1.75057e+00 4.02957e-01
9.800e+02 9.53584e-02 0.00000e+00 6.87651e-01 -1.10591e+00 -1.42469e+00 -2.82459e-01 1.37045e+00 1.95629e+00 1.96125e+00 4.95767e-01 1.87178e+00 4.09710e-01
9.900e+02 3.24144e-02 0.00000e+00 6.53523e-01 -1.00229e+00 -1.35811e+00 -3.32794e-01 1.19176e+00 2.08596e+00 2.04729e+00 6.74738e-01 2.00803e+00 1.52285e-01
1.000e+03 -1.04813e-02 0.00000e+00 6.65106e-01 -8.54280e-01 -1.44724e+00 -2.40635e-01 1.09452e+00 1.79993e+00 2.05648e+00 6.35220e-01 1.85455e+00 3.69198e-01


==> figs/ch05_sensors/error_std.txt <==
0.000e+00 1.93727e-01 1.88680e-01 1.60000e-01 0.00000e+00 1.00000e-01
1.000e+01 2.57734e-01 2.27156e-01 1.60000e-01 1.26491e-01 1.00000e-01
2.000e+01 2.50359e-01 2.60000e-01 1.60000e-01 1.78885e-01 1.00000e-01
3.000e+01 2.62567e-01 2.89137e-01 1.60000e-01 2.19089e-01 1.00000e-01
4.000e+01 3.00159e-01 3.15595e-01 1.60000e-01 2.52982e-01 1.00000e-01
5.000e+01 3.24486e-01 3.40000e-01 1.60000e-01 2.82843e-01 1.00000e-01
6.000e+01 3.59208e-01 3.62767e-01 1.60000e-01 3.09839e-01 1.00000e-01
7.000e+01 3.95747e-01 3.84187e-01 1.60000e-01 3.34664e-01 1.00000e-01
8.000e+01 3.80841e-01 4.04475e-01 1.60000e-01 3.57771e-01 1.00000e-01
9.000e+01 4.32278e-01 4.23792e-01 1.60000e-01 3.79473e-01 1.00000e-01
1.000e+02 4.24940e-01 4.42267e-01 1.60000e-01 4.00000e-01 1.00000e-01
1.100e+02 4.31363e-01 4.60000e-01 1.60000e-01 4.19524e-01 1.00000e-01
1.200e+02 4.40649e-01 4.77074e-01 1.60000e-01 4.38178e-01 1.00000e-01
1.300e+02 4.95370e-01 4.93559e-01 1.60000e-01 4.56070e-01 1.00000e-01
1.400e+02 5.30714e-01 5.09510e-01 1.60000e-01 4.73286e-01 1.00000e-01
1.500e+02 5.41193e-01 5.24976e-01 1.60000e-01 4.89898e-01 1.00000e-01
1.600e+02 5.30457e-01 5.40000e-01 1.60000e-01 5.05964e-01 1.00000e-01
1.700e+02 5.68748e-01 5.54617e-01 1.60000e-01 5.21536e-01 1.00000e-01
1.800e+02 5.49537e-01 5.68859e-01 1.60000e-01 5.36656e-01 1.00000e-01
1.900e+02 5.97568e-01 5.82752e-01 1.60000e-01 5.51362e-01 1.00000e-01
2.000e+02 6.37188e-01 5.96322e-01 1.60000e-01 5.65685e-01 1.00000e-01
2.100e+02 6.40004e-01 6.09590e-01 1.60000e-01 5.79655e-01 1.00000e-01
2.200e+02 6.54550e-01 6.22575e-01 1.60000e-01 5.93296e-01 1.00000e-01
2.300e+02 6.81860e-01 6.35295e-01 1.60000e-01 6.06630e-01 1.00000e-01
2.400e+02 6.81580e-01 6.47765e-01 1.60000e-01 6.19677e-01 1.00000e-01
2.500e+02 7.21811e-01 6.60000e-01 1.60000e-01 6.32456e-01 1.00000e-01
2.600e+02 7.35215e-01 6.72012e-01 1.60000e-01 6.44981e-01 1.00000e-01
2.700e+02 7.46961e-01 6.83813e-01 1.60000e-01 6.57267e-01 1.00000e-01
2.800e+02 7.48352e-01 6.95414e-01 1.60000e-01 6.69328e-01 1.00000e-01
2.900e+02 7.51518e-01 7.06824e-01 1.60000e-01 6.81175e-01 1.00000e-01
3.000e+02 7.91587e-01 7.18053e-01 1.60000e-01 6.92820e-01 1.00000e-01
3.100e+02 7.89057e-01 7.29109e-01 1.60000e-01 7.04273e-01 1.00000e-01
3.200e+02 8.61818e-01 7.40000e-01 1.60000e-01 7.15542e-01 1.00000e-01
3.300e+02 8.77621e-01 7.50733e-01 1.60000e-01 7.26636e-01 1.00000e-01
3.400e+02 8.81141e-01 7.61315e-01 1.60000e-01 7.37564e-01 1.00000e-01
3.500e+02 8.40752e-01 7.71751e-01 1.60000e-01 7.48331e-01 1.00000e-01
3.600e+02 8.04509e-01 7.82049e-01 1.60000e-01 7.58947e-01 1.00000e-01
3.700e+02 8.04104e-01 7.92212e-01 1.60000e-01 7.69415e-01 1.00000e-01
3.800e+02 8.51553e-01 8.02247e-01 1.60000e-01 7.79744e-01 1.00000e-01
3.900e+02 8.40086e-01 8.12158e-01 1.60000e-01 7.89937e-01 1.00000e-01
4.000e+02 8.27719e-01 8.21949e-01 1.60000e-01 8.00000e-01 1.00000e-01
4.100e+02 8.13850e-01 8.31625e-01 1.60000e-01 8.09938e-01 1.00000e-01
4.200e+02 8.03534e-01 8.41190e-01 1.60000e-01 8.19756e-01 1.00000e-01
4.300e+02 8.39802e-01 8.50647e-01 1.60000e-01 8.29458e-01 1.00000e-01
4.400e+02 8.50269e-01 8.60000e-01 1.60000e-01 8.39047e-01 1.00000e-01
4.500e+02 8.53569e-01 8.69253e-01 1.60000e-01 8.48528e-01 1.00000e-01
4.600e+02 8.83837e-01 8.78408e-01 1.60000e-01 8.57904e-01 1.00000e-01
4.700e+02 9.04655e-01 8.87468e-01 1.60000e-01 8.67179e-01 1.00000e-01
4.800e+02 8.76633e-01 8.96437e-01 1.60000e-01 8.76356e-01 1.00000e-01
4.900e+02 8.88852e-01 9.05318e-01 1.60000e-01 8.85438e-01 1.00000e-01
5.000e+02 9.51256e-01 9.14112e-01 1.60000e-01 8.94427e-01 1.00000e-01
5.100e+02 9.42254e-01 9.22822e-01 1.60000e-01 9.03327e-01 1.00000e-01
5.200e+02 9.42118e-01 9.31450e-01 1.60000e-01 9.12140e-01 1.00000e-01
5.300e+02 9.40667e-01 9.40000e-01 1.60000e-01 9.20869e-01 1.00000e-01
5.400e+02 9.25537e-01 9.48472e-01 1.60000e-01 9.29516e-01 1.00000e-01
5.500e+02 9.36348e-01 9.56870e-01 1.60000e-01 9.38083e-01 1.00000e-01
5.600e+02 9.45010e-01 9.65194e-01 1.60000e-01 9.46573e-01 1.00000e-01
5.700e+02 9.81053e-01 9.73447e-01 1.60000e-01 9.54987e-01 1.00000e-01
5.800e+02 9.82520e-01 9.81631e-01 1.60000e-01 9.63328e-01 1.00000e-01
5.900e+02 9.59736e-01 9.89747e-01 1.60000e-01 9.71597e-01 1.00000e-01
6.000e+02 9.61630e-01 9.97798e-01 1.60000e-01 9.79796e-01 1.00000e-01
6.100e+02 9.34221e-01 1.00578e+00 1.60000e-01 9.87927e-01 1.00000e-01
6.200e+02 9.33591e-01 1.01371e+00 1.60000e-01 9.95992e-01 1.00000e-01
6.300e+02 9.47266e-01 1.02157e+00 1.60000e-01 1.00399e+00 1.00000e-01
6.400e+02 9.94500e-01 1.02937e+00 1.60000e-01 1.01193e+00 1.00000e-01
6.500e+02 9.97772e-01 1.03711e+00 1.60000e-01 1.01980e+00 1.00000e-01
6.600e+02 9.79310e-01 1.04480e+00 1.60000e-01 1.02762e+00 1.00000e-01
6.700e+02 9.84635e-01 1.05243e+00 1.60000e-01 1.03537e+00 1.00000e-01
6.800e+02 1.02342e+00 1.06000e+00 1.60000e-01 1.04307e+00 1.00000e-01
6.900e+02 1.03461e+00 1.06752e+00 1.60000e-01 1.05071e+00 1.00000e-01
7.000e+02 1.05998e+00 1.07499e+00 1.60000e-01 1.05830e+00 1.00000e-01
7.100e+02 1.05531e+00 1.08240e+00 1.60000e-01 1.06583e+00 1.00000e-01
7.200e+02 1.06985e+00 1.08977e+00 1.60000e-01 1.07331e+00 1.00000e-01
7.300e+02 1.08235e+00 1.09709e+00 1.60000e-01 1.08074e+00 1.00000e-01
7.400e+02 1.06653e+00 1.10436e+00 1.60000e-01 1.08812e+00 1.00000e-01
7.500e+02 1.04009e+00 1.11158e+00 1.60000e-01 1.09545e+00 1.00000e-01
7.600e+02 1.08393e+00 1.11875e+00 1.60000e-01 1.10272e+00 1.00000e-01
7.700e+02 1.06719e+00 1.12588e+00 1.60000e-01 1.10995e+00 1.00000e-01
7.800e+02 1.06749e+00 1.13296e+00 1.60000e-01 1.11714e+00 1.00000e-01
7.900e+02 1.09743e+00 1.14000e+00 1.60000e-01 1.12428e+00 1.00000e-01
8.000e+02 1.10267e+00 1.14700e+00 1.60000e-01 1.13137e+00 1.00000e-01
8.100e+02 1.12094e+00 1.15395e+00 1.60000e-01 1.13842e+00 1.00000e-01
8.200e+02 1.14498e+00 1.16086e+00 1.60000e-01 1.14543e+00 1.00000e-01
8.300e+02 1.13695e+00 1.16773e+00 1.60000e-01 1.15239e+00 1.00000e-01
8.400e+02 1.15372e+00 1.17456e+00 1.60000e-01 1.15931e+00 1.00000e-01
8.500e+02 1.18331e+00 1.18136e+00 1.60000e-01 1.16619e+00 1.00000e-01
8.600e+02 1.21785e+00 1.18811e+00 1.60000e-01 1.17303e+00 1.00000e-01
8.700e+02 1.22701e+00 1.19482e+00 1.60000e-01 1.17983e+00 1.00000e-01
8.800e+02 1.20389e+00 1.20150e+00 1.60000e-01 1.18659e+00 1.00000e-01
8.900e+02 1.23485e+00 1.20814e+00 1.60000e-01 1.19331e+00 1.00000e-01
9.000e+02 1.19456e+00 1.21474e+00 1.60000e-01 1.20000e+00 1.00000e-01
9.100e+02 1.22459e+00 1.22131e+00 1.60000e-01 1.20665e+00 1.00000e-01
9.200e+02 1.22576e+00 1.22784e+00 1.60000e-01 1.21326e+00 1.00000e-01
9.300e+02 1.23748e+00 1.23434e+00 1.60000e-01 1.21984e+00 1.00000e-01
9.400e+02 1.18649e+00 1.24081e+00 1.60000e-01 1.22638e+00 1.00000e-01
9.500e+02 1.21565e+00 1.24724e+00 1.60000e-01 1.23288e+00 1.00000e-01
9.600e+02 1.25585e+00 1.25363e+00 1.60000e-01 1.23935e+00 1.00000e-01
9.700e+02 1.21354e+00 1.26000e+00 1.60000e-01 1.24579e+00 1.00000e-01
9.800e+02 1.19317e+00 1.26633e+00 1.60000e-01 1.25220e+00 1.00000e-01
9.900e+02 1.22578e+00 1.27264e+00 1.60000e-01 1.25857e+00 1.00000e-01
1.000e+03 1.24571e+00 1.27891e+00 1.60000e-01 1.26491e+00 1.00000e-01

